MONET: Modeling and Optimization of neural NEtwork Training from Edge to Data Centers

While hardware-software co-design has significantly improved the efficiency of neural network inference, modeling the training phase remains a critical yet underexplored challenge. Training workloads impose distinct constraints, particularly regarding memory footprint and backpropagation complexity, which existing inference-focused tools fail to capture. This paper introduces MONET, a framework designed to model the training of neural networks on heterogeneous dataflow accelerators. MONET builds upon Stream, an experimentally verified framework that that models the inference of neural networks on heterogeneous dataflow accelerators with layer fusion. Using MONET, we explore the design space of ResNet-18 and a small GPT-2, demonstrating the framework's capability to model training workflows and find better hardware architectures. We then further examine problems that become more complex in neural network training due to the larger design space, such as determining the best layer-fusion configuration. Additionally, we use our framework to find interesting trade-offs in activation checkpointing, with the help of a genetic algorithm. Our findings highlight the importance of a holistic approach to hardware-software co-design for scalable and efficient deep learning deployment.

==> figures/GA/output.csv <==
Latence0,Energy0,SavedMemory0,SavedMemoryMB0,PSavedMemory0,Latence1,Energy1,SavedMemory1,SavedMemoryMB1,PSavedMemory1,Latence2,Energy2,SavedMemory2,SavedMemoryMB2,PSavedMemory2,Latence3,Energy3,SavedMemory3,SavedMemoryMB3,PSavedMemory3,Latence4,Energy4,SavedMemory4,SavedMemoryMB4,PSavedMemory4,Latence5,Energy5,SavedMemory5,SavedMemoryMB5,PSavedMemory5,Latence6,Energy6,SavedMemory6,SavedMemoryMB6,PSavedMemory6,Latence7,Energy7,SavedMemory7,SavedMemoryMB7,PSavedMemory7,Latence8,Energy8,SavedMemory8,SavedMemoryMB8,PSavedMemory8,Latence9,Energy9,SavedMemory9,SavedMemoryMB9,PSavedMemory9,Latence10,Energy10,SavedMemory10,SavedMemoryMB10,PSavedMemory10,Latence11,Energy11,SavedMemory11,SavedMemoryMB11,PSavedMemory11,Latence12,Energy12,SavedMemory12,SavedMemoryMB12,PSavedMemory12,Latence13,Energy13,SavedMemory13,SavedMemoryMB13,PSavedMemory13,Latence14,Energy14,SavedMemory14,SavedMemoryMB14,PSavedMemory14,Latence15,Energy15,SavedMemory15,SavedMemoryMB15,PSavedMemory15,Latence16,Energy16,SavedMemory16,SavedMemoryMB16,PSavedMemory16,Latence17,Energy17,SavedMemory17,SavedMemoryMB17,PSavedMemory17,Latence18,Energy18,SavedMemory18,SavedMemoryMB18,PSavedMemory18,BaselineLatence,BaselineEnergy,BaselineMem
1.910680796666666865e+08,1.235783293510874634e+11,7.225344000000000000e+06,6.890625000000000000e+00,15.998664964012073,1.910680796666666865e+08,1.235783293510874634e+11,7.225344000000000000e+06,6.890625000000000000e+00,15.998664964012073,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.88e+08, 1.20e+11, 0, 0,0.0
1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.915890923333333731e+08,1.212888111713960419e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918
1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.946813936666666865e+08,1.210930622346113892e+11,6.823936000000000000e+06,6.507812500000000000e+00,15.10985024378918,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734
1.934338486666666865e+08,1.215498929715322876e+11,7.626752000000000000e+06,7.273437500000000000e+00,16.887479684234965,1.934338486666666865e+08,1.215498929715322876e+11,7.626752000000000000e+06,7.273437500000000000e+00,16.887479684234965,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984
1.938011856666666865e+08,1.236116710839368439e+11,7.627776000000000000e+06,7.274414062500000000e+00,16.88974706872533,1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438
1.952236126666666865e+08,1.230134672348980865e+11,8.029184000000000000e+06,7.657226562500000000e+00,17.778561788948224,1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395
1.893980866666666865e+08,1.212363422948967133e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934546406666666865e+08,1.211664566363083191e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716
1.940111506666666865e+08,1.231740589781785126e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.891119016666666865e+08,1.201816803256960297e+11,6.021120000000000000e+06,5.742187500000000000e+00,13.332220803343395,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459
1.926424086666666865e+08,1.216429541108342285e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.932675596666666865e+08,1.233495921652189026e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654
1.924409156666666865e+08,1.223216995654703064e+11,7.226368000000000000e+06,6.891601562500000000e+00,16.000932348502438,1.872135626666666865e+08,1.217731863479981232e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.941978686666666865e+08,1.231158681724121399e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433
1.918904156666666865e+08,1.222964945294423370e+11,6.624256000000000000e+06,6.317382812500000000e+00,14.667710268168099,1.958859016666666865e+08,1.231981390842787781e+11,9.634816000000000000e+06,9.188476562500000000e+00,21.333820669839795,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903,1.899017586666666865e+08,1.232858520406474915e+11,9.233408000000000000e+06,8.805664062500000000e+00,20.445005949616903
1.931499256666666865e+08,1.219046930389517670e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.867242156666666865e+08,1.210034460321457214e+11,3.411968000000000000e+06,3.253906250000000000e+00,7.55492512189459,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556,1.950414746666666865e+08,1.230059822314238586e+11,1.103872000000000000e+07,1.052734375000000000e+01,24.442404806129556
1.894155886666666865e+08,1.233221882857856293e+11,5.219328000000000000e+06,4.977539062500000000e+00,11.556858747387974,1.936698796666666865e+08,1.221576635151327667e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922,1.920730856666666865e+08,1.222567214136758423e+11,8.630272000000000000e+06,8.230468750000000000e+00,19.1095164847922
1.895025736666666865e+08,1.216442679152406158e+11,5.619712000000000000e+06,5.359375000000000000e+00,12.443406083120502,1.960285266666666865e+08,1.258709454023399048e+11,1.003520000000000000e+07,9.570312500000000000e+00,22.220368005572325,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.913029916666666865e+08,1.213758100946245422e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857
1.908278416666666865e+08,1.228188962784521179e+11,6.423552000000000000e+06,6.125976562500000000e+00,14.223302908056652,1.894155886666666865e+08,1.233221882857856293e+11,5.219328000000000000e+06,4.977539062500000000e+00,11.556858747387974,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433,1.970991626666666865e+08,1.225173162707020111e+11,9.633792000000000000e+06,9.187500000000000000e+00,21.331553285349433
1.956654806666666865e+08,1.234243686331892853e+11,7.828480000000000000e+06,7.465820312500000000e+00,17.334154428836776,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.942575153333333731e+08,1.251583582894999542e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877
1.956790643333333731e+08,1.239540280050534973e+11,8.832000000000000000e+06,8.422851562500000000e+00,19.55619122939401,1.976728196666666865e+08,1.248510929488077850e+11,1.063833600000000000e+07,1.014550781250000000e+01,23.55585747039703,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857,1.892565996666666865e+08,1.232278529227520142e+11,8.028160000000000000e+06,7.656250000000000000e+00,17.776294404457857
1.945118136666666865e+08,1.230582462408078156e+11,7.025664000000000000e+06,6.700195312500000000e+00,15.556524988390992,1.951750156666666865e+08,1.237113567504515533e+11,9.032704000000000000e+06,8.614257812500000000e+00,20.000598589505454,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.900803496666666865e+08,1.218945678611243591e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627
1.939545606666666865e+08,1.219734693850582733e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.944677886666666865e+08,1.234231421921381378e+11,8.832000000000000000e+06,8.422851562500000000e+00,19.55619122939401,1.893416356666666865e+08,1.205616441276438293e+11,4.214784000000000000e+06,4.019531250000000000e+00,9.332554562340377,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576,1.967397976666666865e+08,1.251429476557697296e+11,1.284505600000000000e+07,1.225000000000000000e+01,28.442071047132576
1.941773826666666865e+08,1.233528605907564850e+11,7.225344000000000000e+06,6.890625000000000000e+00,15.998664964012073,1.930728496666666865e+08,1.212196405397389984e+11,5.620736000000000000e+06,5.360351562500000000e+00,12.445673467610867,1.878133936666666865e+08,1.231402892268158569e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494,1.967861506666666865e+08,1.244121899215474396e+11,1.264537600000000000e+07,1.205957031250000000e+01,27.999931071511494
1.938239666666666865e+08,1.221577914612815094e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.952236126666666865e+08,1.230134672348980865e+11,8.029184000000000000e+06,7.657226562500000000e+00,17.778561788948224,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877,1.943098076666666865e+08,1.225928520831728058e+11,9.834496000000000000e+06,9.378906250000000000e+00,21.775960645460877
1.924500126666666865e+08,1.217530283458358307e+11,5.419008000000000000e+06,5.167968750000000000e+00,11.998998723009056,1.908437486666666865e+08,1.215237952422417145e+11,4.616192000000000000e+06,4.402343750000000000e+00,10.22136928256327,1.952236126666666865e+08,1.230134672348980865e+11,8.029184000000000000e+06,7.657226562500000000e+00,17.778561788948224,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245,1.951914983333333731e+08,1.251332078785619202e+11,1.144012800000000000e+07,1.091015625000000000e+01,25.33121952635245
1.904756676666666865e+08,1.217981749897102814e+11,5.619712000000000000e+06,5.359375000000000000e+00,12.443406083120502,1.938011856666666865e+08,1.236116710839368439e+11,7.627776000000000000e+06,7.274414062500000000e+00,16.88974706872533,1.958859016666666865e+08,1.231981390842787781e+11,9.634816000000000000e+06,9.188476562500000000e+00,21.333820669839795,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.938959056666666865e+08,1.235251199815383301e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984
1.905946746666666865e+08,1.223142706876929321e+11,4.215808000000000000e+06,4.020507812500000000e+00,9.33482194683074,1.966206866666666865e+08,1.229480425475728149e+11,7.627776000000000000e+06,7.274414062500000000e+00,16.88974706872533,1.931596906666666865e+08,1.238420755828408661e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734,1.934994126666666865e+08,1.209140776952444458e+11,6.623232000000000000e+06,6.316406250000000000e+00,14.665442883677734
1.918446306666666865e+08,1.220592314583531647e+11,3.612672000000000000e+06,3.445312500000000000e+00,7.999332482006037,1.915116426666666865e+08,1.218668837970938263e+11,6.022144000000000000e+06,5.743164062500000000e+00,13.33448818783376,1.934338486666666865e+08,1.215498929715322876e+11,7.626752000000000000e+06,7.273437500000000000e+00,16.887479684234965,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306,1.920063766666666865e+08,1.219944541141464844e+11,8.228864000000000000e+06,7.847656250000000000e+00,18.220701764569306
1.945811826666666865e+08,1.224655572499772034e+11,5.218304000000000000e+06,4.976562500000000000e+00,11.55459136289761,1.918904156666666865e+08,1.222964945294423370e+11,6.624256000000000000e+06,6.317382812500000000e+00,14.667710268168099,1.958322426666666865e+08,1.241251154169048615e+11,9.433088000000000000e+06,8.996093750000000000e+00,20.887145925237984,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663,1.949570816666666865e+08,1.231064829112349701e+11,1.063731200000000000e+07,1.014453125000000000e+01,23.553590085906663
1.905980636666666865e+08,1.221538865996420746e+11,4.816896000000000000e+06,4.593750000000000000e+00,10.665776642674716,1.931499256666666865e+08,1.219046930389517670e+11,7.427072000000000000e+06,7.083007812500000000e+00,16.445339708613883,1.924283196666666865e+08,1.225673326690137634e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288
1.941953296666666865e+08,1.232223721569649506e+11,4.817920000000000000e+06,4.594726562500000000e+00,10.66804402716508,1.924283196666666865e+08,1.225673326690137634e+11,7.024640000000000000e+06,6.699218750000000000e+00,15.554257603900627,1.895542636666666865e+08,1.211040819013372040e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823
1.955831136666666865e+08,1.236795168272989807e+11,5.018624000000000000e+06,4.786132812500000000e+00,11.112451387276527,1.895025736666666865e+08,1.216442679152406158e+11,5.619712000000000000e+06,5.359375000000000000e+00,12.443406083120502,1.918904156666666865e+08,1.222964945294423370e+11,6.624256000000000000e+06,6.317382812500000000e+00,14.667710268168099,1.903058073333333731e+08,1.203033276883348389e+11,4.415488000000000000e+06,4.210937500000000000e+00,9.776961922451823,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697
1.921787663333333731e+08,1.224564334587180023e+11,3.011584000000000000e+06,2.872070312500000000e+00,6.668377786162062,1.902856216666666865e+08,1.218787963570067444e+11,6.221824000000000000e+06,5.933593750000000000e+00,13.776628163454841,1.958543936666666865e+08,1.234424174248059387e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.892622956666666865e+08,1.208765660613147888e+11,3.010560000000000000e+06,2.871093750000000000e+00,6.666110401671697,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358,1.870558556666666865e+08,1.210791135618864441e+11,2.408448000000000000e+06,2.296875000000000000e+00,5.332888321337358
1.923896526666666865e+08,1.227780486380396118e+11,2.609152000000000000e+06,2.488281250000000000e+00,5.777295681448805,1.903649186666666865e+08,1.230795661882453918e+11,6.423552000000000000e+06,6.125976562500000000e+00,14.223302908056652,1.932675596666666865e+08,1.233495921652189026e+11,9.232384000000000000e+06,8.804687500000000000e+00,20.44273856512654,1.910755286666666865e+08,1.217642311215446472e+11,6.422528000000000000e+06,6.125000000000000000e+00,14.221035523566288,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474,1.969559236666666865e+08,1.245118001803950500e+11,1.083904000000000000e+07,1.033691406250000000e+01,24.000264830508474
1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811,1.945051806666666865e+08,1.245448933539176941e+11,1.083801600000000000e+07,1.033593750000000000e+01,23.99799744601811


==> figures/SA_GPT/resultSA.csv <==
f_energy,f_latency,fb_energy,fb_latency,xpes,ypes,vector_pes,buffer_bandwidth,buffer_size,off_bandwidth,pes,index,rand,buffer_bandwidth_bpc
40741747590,38052745,145415218283.246,182751139,512,256,256,2048,134217728,1024,131072,0,0.189133243388514,256
40433621484.4,38194941,142838696138.447,182712995,256,128,128,1024,268435456,1024,32768,1,0.546475957536295,128
41476101561.2,37471512,146748418216.061,178762289,128,64,256,4096,268435456,2048,8192,2,0.661472025084006,512
40425566700.4,38459511,143028543912.047,183629730,512,128,64,1024,134217728,2048,65536,3,0.542260133660914,128
42759380460.4001,37592259,152276915428.044,178970333,128,256,32,8192,134217728,512,32768,4,0.966765233387505,1024
40431936799.6,38460103,142817485428.846,183417586,256,512,32,1024,134217728,512,131072,5,0.137075987010227,128
40779947449.2,37631578,143812883828.86,179402962,128,64,128,2048,268435456,512,8192,6,0.534036853243903,256
42865453292.4,37393595,152547792301.25,178602087,256,64,256,8192,268435456,1024,16384,7,0.586155991356161,1024
40737186284.4,38052546,143855821019.247,181246119,512,128,128,2048,268435456,8192,65536,8,0.399176519913945,256
42720901612.4001,37748342,152390861019.245,179481641,512,128,128,8192,134217728,4096,65536,9,0.851034680456137,1024
40439452140.4,38362824,143171059521.65,183240603,512,64,64,1024,268435456,512,32768,10,0.451591919265053,128
41401594758,37849874,146492085057.646,179865797,256,512,128,4096,268435456,2048,131072,11,0.734194869863104,512
41401594758,37849873,146492085057.646,179865168,256,512,64,4096,134217728,4096,131072,12,0.327872903274485,512
40440307615.6,37964040,142906301242.05,182228833,256,64,128,1024,134217728,512,16384,13,0.640120451061607,128
42725462918.0001,37749313,152409636673.645,179489447,512,256,256,8192,134217728,512,131072,14,0.607023582535179,1024
40431936799.6,38460085,142817485428.846,183412339,256,512,256,1024,134217728,8192,131072,15,0.630389002799687,128
41476101561.2,37471510,146748418216.061,178761346,128,64,32,4096,268435456,8192,8192,16,0.540900127162765,512
41476101561.2,37471782,146748418216.061,178766847,128,64,32,4096,268435456,512,8192,17,0.555704045702754,512
40774433055.6,37849620,143725262052.046,180562624,256,256,128,2048,268435456,512,65536,18,0.808364415092542,256
41435197727.6001,37677728,146579829988.046,179493267,256,256,64,4096,134217728,512,65536,19,0.714024452392513,512
40781703814,37637701,143792951110.85,180141279,256,64,32,2048,134217728,4096,16384,20,0.785429507102675,256
42725462918.0001,37749313,152409636673.645,179489447,512,256,32,8192,134217728,512,131072,21,0.0386080649624038,1024
41401594758,37849873,146722832193.646,180063824,512,512,64,4096,134217728,4096,262144,22,0.776768206471044,512
41401594758,37849872,146722832193.646,180063510,512,256,128,4096,268435456,8192,131072,23,0.202724923936411,512
41401594758,37849874,146722832193.646,180064453,512,256,64,4096,268435456,2048,131072,24,0.951098890311287,512
41396089734,37849682,146477108852.847,179864899,128,512,32,4096,134217728,2048,65536,25,0.756003385323318,512
40455422879.6,37948410,142897887579.253,180125664,64,64,32,1024,134217728,8192,4096,26,0.755265213252515,128
40442430982,37951738,142920078491.26,180680416,128,64,256,1024,268435456,8192,8192,27,0.634315697969619,128
40455422879.6,37948412,142897887579.253,180126607,64,64,256,1024,134217728,2048,4096,28,0.672000271470265,128
40439305874.8,38170952,142902745934.451,182642395,128,128,32,1024,134217728,512,16384,29,0.186930467856229,128
42725462918.0001,37748533,152409636673.645,179482609,512,512,128,8192,134217728,8192,262144,30,0.443207391852209,1024
40741747590,38052738,143868272449.647,181246633,512,512,64,2048,268435456,8192,262144,31,0.173293382612987,256
40774433055.6,37849609,143725262052.046,180559332,256,256,64,2048,134217728,1024,65536,32,0.661650343395882,256
40439835756.4,37964040,142884960416.45,182210529,64,256,32,1024,134217728,512,16384,33,0.0449300724562139,128
40440307615.6,37964022,142906301242.05,182223586,256,64,32,1024,268435456,8192,16384,34,0.601782266436716,128
41401594758,37849872,146492085057.646,179864854,256,512,128,4096,268435456,8192,131072,35,0.939663944468208,512
40781703814,37637702,143792951110.85,180141908,256,64,64,2048,268435456,2048,16384,36,0.31229508347164,256
41401594758,37850144,146722832193.646,180069011,512,512,128,4096,134217728,512,262144,37,0.400643358615605,512
40782018386.8,37637707,143776119162.05,180127686,64,256,32,2048,134217728,1024,16384,38,0.326002823854283,256
40741747590,38052740,143868272449.647,181247576,512,512,128,2048,134217728,2048,262144,39,0.0312819075937897,256
40431936799.6,38460086,143046659700.846,183629229,512,256,128,1024,134217728,4096,131072,40,0.838218067533285,128
42875729337.2,37391675,152607762600.06,178454175,128,64,256,8192,268435456,8192,8192,41,0.347164359724385,1024
40439452140.4,38362808,143171059521.65,183236299,512,64,256,1024,268435456,2048,32768,42,0.953125478020275,128
40741747590,38052745,143868272449.647,181248842,512,512,32,2048,268435456,1024,262144,43,0.00556312571851564,256
41433310290.8,37677458,146576055114.446,179487256,256,128,256,4096,134217728,8192,32768,44,0.956170432496961,512
41401594758,37849873,146492085057.646,179865168,256,512,32,4096,134217728,4096,131072,45,0.766781833269819,512
42865453292.4,37393209,152547792301.25,178600439,256,64,64,8192,268435456,2048,16384,46,0.401474685762273,1024
40736242566,38052547,143625703028.847,181041633,128,512,32,2048,134217728,4096,65536,47,0.289236481652005,256
40435823494,38194935,142842785584.846,182712240,256,256,32,1024,268435456,2048,65536,48,0.72446379298816,128
40438980281.2,38362807,142942514395.25,183018838,64,512,128,1024,134217728,4096,32768,49,0.900440133276688,128
40764939142.0001,38004822,144024773851.25,181045294,512,64,128,2048,268435456,512,32768,50,0.965764588970654,256
40772545618.8,37849605,143721487178.446,180556927,256,128,64,2048,268435456,4096,32768,51,0.121995986424083,256
41401594758,37850006,146492085057.646,179867063,256,512,256,4096,268435456,1024,131072,52,0.164306783816704,512
40431936799.6,38460087,142817485428.846,183413282,256,512,32,1024,134217728,2048,131072,53,0.768679788150492,128
40736242566,38052564,143625703028.847,181046820,128,512,256,2048,268435456,512,65536,54,0.22657908668107,256
42720901612.4001,37748341,152390861019.245,179481327,512,128,64,8192,134217728,8192,65536,55,0.272584664503873,1024
42872688466.8,37393987,152536045946.049,178592447,64,256,128,8192,268435456,512,16384,56,0.166057093186921,1024
42760324178.8001,37591480,152277859146.444,178963809,256,128,32,8192,134217728,4096,32768,57,0.260085375936125,1024
40431936799.6,38460087,143046659700.846,183629858,512,256,128,1024,134217728,2048,131072,58,0.817808207016246,128
42725462918.0001,37748535,152409636673.645,179483743,512,512,256,8192,134217728,2048,262144,59,0.883446837240749,1024
42872688466.8,37393595,152536045946.049,178588391,64,256,256,8192,268435456,1024,16384,60,0.336337499514,1024
40424622982,38459516,142798425921.647,183414420,128,512,256,1024,268435456,1024,65536,61,0.372100323323735,128
42875729337.2,37391676,152607762600.06,178454489,128,64,128,8192,268435456,4096,8192,62,0.933157006196753,1024
42735464684.4,37680255,152236740776.059,178948349,64,128,256,8192,134217728,1024,8192,63,0.851412111247836,1024
40431936799.6,38460086,143046659700.846,183629229,512,512,128,1024,268435456,4096,262144,64,0.84712120845656,128
42785407058.8001,37737859,152436781684.849,179226055,64,512,256,8192,268435456,512,32768,65,0.312575343757151,1024
42760324178.8001,37591479,152277859146.444,178963495,256,128,64,8192,134217728,8192,32768,66,0.223696043324509,1024


==> figures/exploreHardware/result.csv <==
index,f_energy,fb_energy,f_latency,fb_latency,simd,complane,pe_mem,regfile, PEs,totalComp,totalCompln,random,localComp,localCompln,f_log_energy,fb_log_energy,f_log_latency,fb_log_latency
0,2733467550.664,32306368051.888,12007073,42284163.3333333,128,2,33554432,131072,4,1024,3.01029995663981,0.705381117850505,256,2.40823996531185,9.43671392269393,10.5092881364861,7.07943715104357,7.62617774173085
1,3022500506.88,36367682627.1599,19007989,41797743.6666667,32,4,25165824,131072,16,2048,3.31132995230379,0.777601815390949,128,2.10720996964787,9.48036638236496,10.5607156284041,7.2789361719732,7.62115283824479
2,3526387825.76601,53656618264.6539,37180996,73502507,64,1,8388608,65536,32,2048,3.31132995230379,0.79913501832205,64,1.80617997398389,9.54733007351291,10.7296232975703,7.57032101941948,7.8663021521141
3,2793272226.704,34822975290.896,18057560,44690948.3333333,64,2,16777216,65536,12,1536,3.18639121569549,0.944992865098126,128,2.10720996964787,9.44611326323202,10.5418658746853,7.2566590665685,7.65021957040356
4,3275098573.29101,65852524901.0699,10834171,33120929.6666666,32,8,25165824,65536,64,16384,4.21441993929574,0.272052749178291,256,2.40823996531185,9.51522437583684,10.8185724312276,7.03479568594662,7.520102518434
5,3013374545.15201,37895468400.9839,10641131,35887656.6666667,64,4,33554432,393216,16,4096,3.61235994796777,0.199833939074578,256,2.40823996531185,9.47905311533857,10.5785872794638,7.02698778970292,7.55494510141039
6,3065340640.14402,36933784714.44,36073786,68905400.3333333,64,1,16777216,262144,12,768,2.88536122003151,0.357054557856966,64,1.80617997398389,9.48647874310065,10.5674238133747,7.55719172459235,7.83825326026842
7,2959061098.80801,31871405837.44,35712209,60756506,16,4,33554432,524288,8,512,2.70926996097583,0.562299491014393,64,1.80617997398389,9.47115393258247,10.5034012204859,7.552816714568,7.78359279039563
8,3773114610.71596,67990321616.194,63757960,98913020,32,1,25165824,393216,48,1536,3.18639121569549,0.975041882842524,32,1.50514997831991,9.57669999736785,10.8324470955322,7.80453441292199,7.99525346189024
9,3255038162.576,30437860520.958,69993267,152819447.666667,32,1,25165824,393216,2,64,1.80617997398389,0.949923025714152,32,1.50514997831991,9.51255608467042,10.4834141225862,7.8450562650802,8.18417862568522
10,2959780473.716,31138463465.31,35553447,66623712.3333333,32,2,8388608,65536,6,384,2.58433122436753,0.934976861765499,64,1.80617997398389,9.47125950072471,10.4932971783991,7.55088171309693,7.82362882830957
11,3723609067.77596,39045489236.4559,70713779,98998850,16,2,25165824,65536,16,512,2.70926996097583,0.882578843899107,32,1.50514997831991,9.57096407923203,10.5915708688697,7.84950404690306,7.99563014973336
12,2792890837.90401,34823432957.456,17937561,45350206.3333333,64,2,25165824,524288,12,1536,3.18639121569549,0.45404895461061,128,2.10720996964787,9.4460539613285,10.5418715824329,7.25376339097944,7.65657926734373
13,2808991767.496,30119147840.144,35274172,68176739.3333333,16,4,33554432,65536,4,256,2.40823996531185,0.70686378777775,64,1.80617997398389,9.44855046638695,10.4788426802259,7.54745682823641,7.83363622652908
14,3434572968.248,35935486425.376,70133294,105978529,16,2,25165824,262144,8,256,2.40823996531185,0.843809452937118,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84592423719377,8.0252178871389
15,2531320807.056,29649639808.99,18015822,53321802.6666667,64,2,33554432,131072,2,256,2.40823996531185,0.172235329700454,128,2.10720996964787,9.40334718897696,10.4720194218177,7.25565408227429,7.72690482331782
16,4567539687.78589,59488822097.7359,125680241,161566744,16,1,8388608,524288,36,576,2.76042248342321,0.122400797667613,16,1.20411998265592,9.65968232966694,10.7744353698072,8.0992670048205,8.20835197287662
17,3046095780.096,37499260641.2559,19043492,46427376,64,2,25165824,262144,16,2048,3.31132995230379,0.826880120371057,128,2.10720996964787,9.4837435549794,10.574022704992,7.27974658781301,7.66677413873997
18,3479269104.51601,49558030950.8449,37111208,64308087,32,2,16777216,131072,32,2048,3.31132995230379,0.198367861561458,64,1.80617997398389,9.5414880206092,10.6951140425755,7.56950509121743,7.80826559063236
19,3482374897.976,34826913164.352,70138293,112448043,32,1,4194304,65536,8,256,2.40823996531185,0.928894522177491,32,1.50514997831991,9.54187552363309,10.5419149830687,7.8459551919746,8.05095190155291
20,3400789140.941,50367927655.471,34880309,71306120,64,1,25165824,65536,24,1536,3.18639121569549,0.533681545975358,64,1.80617997398389,9.53157970521567,10.702154082557,7.5425803236344,7.85312680570273
21,3291484147.456,37011220380.3279,10544940,33348218,32,8,25165824,262144,16,4096,3.61235994796777,0.820530288355201,256,2.40823996531185,9.51739176777111,10.568333405433,7.02304411297612,7.52307263185245
22,2865588076.85601,32744275586.88,23062077,60166739,128,1,25165824,524288,8,1024,3.01029995663981,0.397144230015349,128,2.10720996964787,9.45721376149546,10.5151353868216,7.36289841783373,7.7793564736375
23,2372319086.92,28432143827.99,5072192,28304581.6666667,64,8,25165824,524288,2,1024,3.01029995663981,0.975273029100957,512,2.70926996097583,9.37517310306007,10.4538096074064,6.70519568473218,7.45185674052424
24,2809296878.536,29619527191.184,35328001,72014294.3333333,16,4,16777216,131072,4,256,2.40823996531185,0.207755724078651,64,1.80617997398389,9.44859763663736,10.4715781217106,7.54811906400629,7.85741870940253
25,3155031941.376,39820114475.528,23687694,60629953,128,1,25165824,524288,16,2048,3.31132995230379,0.41417751037802,128,2.10720996964787,9.4990037603767,10.6001025042102,7.37452278415793,7.78268723157245
26,2583026875.336,28857073353.504,18074700,43800216.3333333,32,4,33554432,262144,4,512,2.70926996097583,0.691876520763226,128,2.10720996964787,9.41212892485292,10.4602522834146,7.25707109769958,7.64147625553015
27,4362767506.29203,35386360777.217,138571720,207017596.333333,16,1,4194304,65536,6,96,1.98227123303957,0.0501865251440031,16,1.20411998265592,9.6397620698686,10.5488359009918,8.14167460761262,8.31600726171623
28,2601103651.656,29763607994.184,23194040,78428508.6666667,128,1,8388608,65536,1,128,2.10720996964787,0.0973743458799916,128,2.10720996964787,9.41515765878769,10.4736855759662,7.3653764018028,7.89447395689463
29,2883563602.23201,33107811517.984,12340113,42452962,128,2,33554432,65536,8,2048,3.31132995230379,0.813468253333503,256,2.40823996531185,9.45992953500607,10.5199304741053,7.09131913660579,7.62790799694459
30,3455926160.26001,47309675055.8411,37069526,60542929,16,4,8388608,131072,32,2048,3.31132995230379,0.327691633262641,64,1.80617997398389,9.5385644547171,10.6749499651287,7.56901703283559,7.78206342781591
31,3458171087.73201,35612572512.812,70002296,115550978.833333,32,1,33554432,262144,6,192,2.28330122870355,0.550961897068124,32,1.50514997831991,9.5388464755255,10.5516033465405,7.84511228463965,8.06277362874299
32,3364679611.946,53354684051.5339,24459131,60607161,128,1,25165824,65536,32,4096,3.61235994796777,0.957047652578592,128,2.10720996964787,9.52694371658723,10.7271725525034,7.38844102307602,7.78252394098227
33,3308905137.86101,56889235383.972,10903514,32666995,32,8,25165824,524288,48,12288,4.08948120268744,0.660122038573122,256,2.40823996531185,9.51968431666301,10.7550300967006,7.03756648554286,7.5141091860536
34,3517604637.58401,38228752574.352,70330358,110132242.333333,32,1,33554432,131072,12,384,2.58433122436753,0.664500429316245,32,1.50514997831991,9.54624702518267,10.5823901269776,7.84714282809205,8.04191448171052
35,2756322328.88801,31669665144.864,18408481,46186644,64,2,33554432,262144,8,1024,3.01029995663981,0.226157995371587,128,2.10720996964787,9.44033000331978,10.5006434714393,7.2650179536026,7.66451640681827
36,3412091646.83601,33655522526.976,70175359,109626513.833333,16,2,25165824,524288,6,192,2.28330122870355,0.663588841046491,32,1.50514997831991,9.53302068755429,10.5270563376894,7.84618464305668,8.03991560359119
37,3686719035.09596,61742927294.6528,66224827,88668287,16,2,25165824,65536,48,1536,3.18639121569549,0.00101584090233645,32,1.50514997831991,9.56664004127931,10.790587215975,7.82102083245747,7.94776831832564
38,3771818762.49597,44598819238.92,70746407,107522182,32,1,4194304,131072,16,512,2.70926996097583,0.351470184480453,32,1.50514997831991,9.57655081653111,10.6493233608465,7.84970438822887,8.03149806914859
39,3065798306.70402,36934191529.16,34180896,71094923.3333333,64,1,25165824,262144,12,768,2.88536122003151,0.622147092994191,64,1.80617997398389,9.48654358001387,10.5674285969737,7.53378344290068,7.85183859022293
40,2639947024.016,31999744861.886,22735234,66351133.6666667,128,1,33554432,524288,2,256,2.40823996531185,0.708590209585241,128,2.10720996964787,9.42159521194242,10.5051465156475,7.35669942849432,7.82184834756174
41,3434572968.248,35935486425.376,70153879,106156581,16,2,25165824,393216,8,256,2.40823996531185,0.19776402934179,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84605168935897,8.02594692269789
42,3020152451.98401,36518495304.304,34290978,62840622.3333333,32,2,25165824,65536,12,768,2.88536122003151,0.12039202112601,64,1.80617997398389,9.48002886593209,10.5625128747084,7.53517987164006,7.79824047736402
43,2972250162.05301,49325938276.891,18509050,40465626,16,8,33554432,131072,36,4608,3.66351247041516,0.287590364943424,128,2.10720996964787,9.47308535940449,10.6930753551427,7.26738412862077,7.60708626328146
44,2597795785.016,31326833017.76,5548164,28407882,64,8,25165824,262144,8,4096,3.61235994796777,0.118571721726759,512,2.70926996097583,9.41460500781224,10.4959164921549,6.74414929004406,7.45343885533498
45,3011711248.128,36840716079.016,19053406,39505036,16,8,33554432,262144,16,2048,3.31132995230379,0.578509056569302,128,2.10720996964787,9.47881333095626,10.5663280630596,7.27997262173266,7.59665246189485
46,3002086441.272,32456991198.432,9912432,32523656,32,8,33554432,65536,8,2048,3.31132995230379,0.700625374210258,256,2.40823996531185,9.47742319304614,10.5113082577427,6.99618022104434,7.51219935892021
47,3343179372.288,36932542979.4959,5393658,31366354.3333334,128,8,33554432,65536,16,16384,4.21441993929574,0.489077939860022,1024,3.01029995663981,9.52415967850853,10.5674092119006,6.73188340533125,7.49646404420222
48,2903732082.648,29293565346.88,4394526,30068120,128,8,25165824,393216,4,4096,3.61235994796777,0.685919724144935,1024,3.01029995663981,9.46295654302143,10.4667722332809,6.64291203829808,7.47810627481983
49,4639413088.7509,82090011626.3722,124787544,161129409,16,1,16777216,131072,64,1024,3.01029995663981,0.273523892382437,16,1.20411998265592,9.66646304339134,10.9142903171749,8.09617123725311,8.20717481416703
50,2883563602.23201,33107811517.984,12347975,41959809,128,2,25165824,262144,8,2048,3.31132995230379,0.600168215277253,256,2.40823996531185,9.45992953500607,10.5199304741053,7.09159574152815,7.62283350262841
51,4360690434.93202,37850744483.0601,138971410,205839836.333333,16,1,25165824,393216,6,96,1.98227123303957,0.178490661188626,16,1.20411998265592,9.63955525723689,10.5780744260212,8.14292546387751,8.31352942788768
52,2722313541.94401,31209875295.456,18397955,40186344,16,8,33554432,65536,8,1024,3.01029995663981,0.168309423498385,128,2.10720996964787,9.43493814353233,10.4942920333688,7.26476955227186,7.60407849753693
53,3978679272.77595,54481365483.5678,71484370,107892595,32,1,25165824,65536,32,1024,3.01029995663981,0.484287563835973,32,1.50514997831991,9.5997389314365,10.7362479839001,7.8542110940417,8.03299163874226
54,3434572968.248,35935486425.376,70147063,105839450,16,2,25165824,393216,8,256,2.40823996531185,0.275749544351127,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84600949219124,8.02464757435229
55,3029228847.41602,38728936720.96,35742092,74781894,64,1,16777216,65536,8,512,2.70926996097583,0.782922431314795,64,1.80617997398389,9.48133208396861,10.588035573863,7.55317996835616,7.87379646032786
56,3019694785.42401,36518571582.064,34325319,62691764.3333333,32,2,33554432,524288,12,768,2.88536122003151,0.195335178930076,64,1.80617997398389,9.47996304901517,10.5625137818371,7.53561458201355,7.79721049235369
57,3052713313.98101,57071081762.481,22140006,58821998,128,1,25165824,393216,36,4608,3.66351247041516,0.29915885548029,128,2.10720996964787,9.48468602080629,10.7564161045276,7.34517773423767,7.76953977205201
58,3480679215.416,40460464540.736,70081219,114564251,32,1,25165824,131072,8,256,2.40823996531185,0.430553035571153,32,1.50514997831991,9.54166399990186,10.6070308647502,7.84560164738904,8.05904912011383
59,3479036410.75601,49558334131.6449,37034571,63938134,32,2,25165824,262144,32,2048,3.31132995230379,0.489507295776638,64,1.80617997398389,9.54145897399268,10.6951166994475,7.5686073182488,7.8057599574701
60,3172981090.56001,38854028572.6479,12969878,42419306,128,2,25165824,393216,16,4096,3.61235994796777,0.676912575627354,256,2.40823996531185,9.50146748392206,10.5894360552133,7.112935890951,7.6275635589746
61,3170243019.776,33326710123.088,71057681,224809453.666667,16,2,25165824,262144,1,32,1.50514997831991,0.477857665372798,32,1.50514997831991,9.50109255499452,10.5227924439963,7.85161102998504,8.35181457019302
62,2496836843.848,29346619200.342,17909826,50650065.6666667,16,8,25165824,131072,2,256,2.40823996531185,0.432081375244984,128,2.10720996964787,9.397390164245,10.467558076718,7.25309136655216,7.70458001274965
63,3291484147.456,37011220380.3279,10546040,33357264,32,8,25165824,393216,16,4096,3.61235994796777,0.362030422919611,256,2.40823996531185,9.51739176777111,10.568333405433,7.02308941423102,7.52319042210865
64,2960154434.81601,37778410223.9599,7348911,32835801.6666667,128,4,25165824,393216,16,8192,3.91338994363175,0.589272592829315,512,2.70926996097583,9.47131436931529,10.5772436781626,6.86622298782829,7.51634762379582
65,2996879861.64801,34644103938.804,34157375,56864320.3333333,16,4,4194304,65536,12,768,2.88536122003151,0.690375664825385,64,1.80617997398389,9.47666933337971,10.5396293328951,7.53348448769556,7.75483985263982
66,2707280029.58399,35389484772.404,6835821,31540531.3333334,128,4,25165824,262144,12,6144,3.78845120702346,0.22423201630994,512,2.70926996097583,9.43253317967638,10.5488742398873,6.83479068194073,7.49886900520059
67,2828304968.008,29569051627.798,4224364,28003004.1666667,128,8,33554432,131072,2,2048,3.31132995230379,0.645920760093071,1024,3.01029995663981,9.45152623637739,10.4708373955637,6.62576133291128,7.44720462502149
68,3155031941.376,39820114475.528,23895767,60621066,128,1,16777216,131072,16,2048,3.31132995230379,0.270427328447334,128,2.10720996964787,9.4990037603767,10.6001025042102,7.37832097494979,7.78262356901358
69,2583026875.336,28857073353.504,18082150,41580506.3333333,32,4,25165824,131072,4,512,2.70926996097583,0.660991143018622,128,2.10720996964787,9.41212892485292,10.4602522834146,7.25725006760077,7.61888977350997
70,3006720719.732,34942766023.352,35619382,74776060.3333333,64,1,16777216,65536,6,384,2.58433122436753,0.810604629233474,64,1.80617997398389,9.47809309038447,10.543357280187,7.55168638013794,7.87376258009387
71,3002086441.272,32456991198.432,9921084,33232248,32,8,33554432,131072,8,2048,3.31132995230379,0.0118139236245068,256,2.40823996531185,9.47742319304614,10.5113082577427,6.99655912674072,7.52155972018253
72,4671079309.1209,59531743531.8859,125208305,163359785,16,1,8388608,262144,36,576,2.76042248342321,0.245454289445589,16,1.20411998265592,9.66941724113089,10.7747486021081,8.09763313635085,8.21314515316243
73,2995184179.08801,34642395543.284,34266338,56267079.3333333,16,4,33554432,131072,12,768,2.88536122003151,0.223547545265634,64,1.80617997398389,9.47642353306999,10.5396079161183,7.53486769441029,7.75025437272754
74,3332530516.936,30713526285.245,69805874,126313383.333333,32,1,4194304,65536,4,128,2.10720996964787,0.67041198626894,32,1.50514997831991,9.52277413506301,10.4873296815784,7.84389196901931,8.10144936797329
75,2572569069.528,29648694879.744,18140579,42741517.3333333,16,8,33554432,262144,4,512,2.70926996097583,0.320178243226458,128,2.10720996964787,9.41036704373076,10.472005580702,7.25865114449321,7.63084993565203
76,2733772661.704,32306368051.888,12044658,42351827.3333333,128,2,33554432,524288,4,1024,3.01029995663981,0.542213655926009,256,2.40823996531185,9.4367623961599,10.5092881364861,7.08079447300838,7.62687215336005
77,2828508375.368,29569255035.158,4208942,27997517.1666667,128,8,33554432,262144,2,2048,3.31132995230379,0.190772251064717,1024,3.01029995663981,9.45155746904804,10.4708403830924,6.62417294113089,7.44711951960558
78,2843079949.172,31319929558.172,22922513,59899304.3333333,128,1,33554432,131072,6,768,2.88536122003151,0.170246408701245,128,2.10720996964787,9.45378907249242,10.4958207766129,7.36026222770227,7.77742177855043
79,3795434080.44596,68075271386.909,64439648,98212184,32,1,33554432,65536,48,1536,3.18639121569549,0.239172463978311,32,1.50514997831991,9.57926145294866,10.8329893813613,7.80915315943068,7.99216536880254
80,3006720719.732,34941647385.272,35716224,73976289.3333333,64,1,16777216,131072,6,384,2.58433122436753,0.726991575968773,64,1.80617997398389,9.47809309038447,10.5433433767049,7.55286553804833,7.8690925432206
81,3284782027.72,30361903682.608,69784940,119220642.333333,16,2,16777216,65536,4,128,2.10720996964787,0.873697463688536,32,1.50514997831991,9.51650655584429,10.482328998216,7.84376170943429,8.0763514573783
82,2670750134.584,32047599029.896,6728040,31941384,128,4,33554432,524288,8,4096,3.61235994796777,0.284708973426337,512,2.70926996097583,9.42663325895085,10.5057954982191,6.82788856479456,7.50435372991583
83,2808991767.496,30117469883.024,35365086,69087281.3333333,16,4,33554432,262144,4,256,2.40823996531185,0.264154192192504,64,1.80617997398389,9.44855046638695,10.4788184847267,7.54857471852705,7.83939810301589
84,3701274586.21096,53258530642.2088,64020796,96016819,16,2,33554432,131072,36,1152,3.06145247908719,0.421166228595859,32,1.50514997831991,9.56835130526606,10.726389180451,7.80632106962471,7.98234731386361
85,2597795785.016,31326477054.88,5559975,29788224,64,8,33554432,131072,8,4096,3.61235994796777,0.785832077526794,512,2.70926996097583,9.41460500781224,10.495911557293,6.74507283881471,7.47404461096958
86,2903732082.648,29293260235.84,4392606,29648468,128,8,33554432,131072,4,4096,3.61235994796777,0.704401344303302,1024,3.01029995663981,9.46295654302143,10.4667677098052,6.6427222504541,7.47200225735169
87,3029333562.05001,57387541265.5581,17838261,41397899,32,4,33554432,131072,48,6144,3.78845120702346,0.235948417621788,128,2.10720996964787,9.4813470964368,10.7588176180616,7.25135251400222,7.61697830064118
88,3977636716.64595,54480431310.1578,71602172,108314683,32,1,16777216,393216,32,1024,3.01029995663981,0.90342783829802,32,1.50514997831991,9.59962511585212,10.7362405371367,7.85492619651606,8.03468733302095
89,4383223988.53598,38688100264.5119,139017711,194505334,16,1,16777216,262144,8,128,2.10720996964787,0.767317806824094,16,1.20411998265592,9.64179366424275,10.5875774047046,8.14307013334458,8.28893151566174
90,3272060672.256,38139058266.5999,36283013,64463794,32,2,25165824,262144,16,1024,3.01029995663981,0.832874249551823,64,1.80617997398389,9.5148213479888,10.5813699652001,7.55970334440077,7.80931586221844
91,3480679215.416,40440365407.296,70141645,114308746,32,1,16777216,131072,8,256,2.40823996531185,0.991209957879191,32,1.50514997831991,9.54166399990186,10.6068150710944,7.84597594697527,8.058079460441
92,3172981090.56001,38853647183.8479,12954179,42691273,128,2,25165824,393216,16,4096,3.61235994796777,0.480517548549075,256,2.40823996531185,9.50146748392206,10.5894317921839,7.11240989381214,7.63033910511157
93,3301591054.89801,56937717829.913,5839051,29575132,128,8,25165824,262144,48,49152,4.6915411940154,0.0191280810144848,1024,3.01029995663981,9.51872327922358,10.7554000558257,6.76634226852442,7.4709266916514
94,3638577441.06596,53218231208.0138,64052422,88999652,16,2,8388608,131072,36,1152,3.06145247908719,0.0980962975786522,32,1.50514997831991,9.56093162259118,10.7260604359921,7.80653555627193,7.94938830850137
95,2572569069.528,29459872753.152,18085415,42295962.3333333,16,8,16777216,65536,4,512,2.70926996097583,0.0348104004500233,128,2.10720996964787,9.41036704373076,10.4692308666504,7.25732847882294,7.6262989106363
96,2606887351.24,30057874131.76,18051312,47286657.3333333,64,2,33554432,65536,4,512,2.70926996097583,0.490962684154583,128,2.10720996964787,9.41612226485001,10.4779582614973,7.25650877264904,7.6747386150728
97,2756678291.76801,31669665144.864,18444300,45863409,64,2,33554432,393216,8,1024,3.01029995663981,0.162688276496126,128,2.10720996964787,9.44038608628635,10.5006434714393,7.26586217748605,7.66146633244505
98,2958705135.92801,31871405837.44,35726742,60451359,16,4,25165824,393216,8,512,2.70926996097583,0.352168495173553,64,1.80617997398389,9.47110168559988,10.5034012204859,7.55299341374133,7.78140606863048
99,2445482337.096,28541884941.442,6225939,30967393.5,128,4,33554432,524288,2,1024,3.01029995663981,0.648588359494378,512,2.70926996097583,9.38836453040431,10.4554826510714,6.7942048612721,7.4909046526863
100,2756322328.88801,31669665144.864,18384870,46002702,64,2,33554432,65536,8,1024,3.01029995663981,0.0157339388051605,128,2.10720996964787,9.44033000331978,10.5006434714393,7.26446056330566,7.6627833410126
101,3472404919.18401,36633424958.996,67190569,98963201.3333334,16,2,4194304,65536,12,384,2.58433122436753,0.799928518120004,32,1.50514997831991,9.54063036279293,10.5638775239405,7.82730831890658,7.99547373572084
102,2865232113.97601,35509602987.84,23251981,61014707,128,1,16777216,131072,8,1024,3.01029995663981,0.472403378253067,128,2.10720996964787,9.4571598101553,10.5503458167355,7.36645995940741,7.785434530078
103,4674719498.49596,43908304913.4161,139647618,179231576,16,1,4194304,131072,16,256,2.40823996531185,0.940266701185397,16,1.20411998265592,9.66975555661813,10.6425466714255,8.14503353224412,8.25341452359913
104,2707356307.34399,35389408494.644,6718475,31322516.3333334,128,4,33554432,65536,12,6144,3.78845120702346,0.196554122277783,512,2.70926996097583,9.43254541577432,10.548873303817,6.82727070545776,7.49585664437515
105,2902106684.30401,36617137536.2,23382682,58794574.3333333,128,1,25165824,393216,12,1536,3.18639121569549,0.839892923213951,128,2.10720996964787,9.46271337348866,10.5636843912813,7.36889432337833,7.76933725046705
106,4361071823.73203,35525398992.116,138868317,205085701.333333,16,1,33554432,131072,6,96,1.98227123303957,0.314512014702324,16,1.20411998265592,9.63959323925165,10.550538964266,8.14260317214795,8.31193538221867
107,3011711248.128,36840716079.016,19017495,39441345,16,8,33554432,65536,16,2048,3.31132995230379,0.60047287059874,128,2.10720996964787,9.47881333095626,10.5663280630596,7.27915331074419,7.59595171651558
108,3706025636.52596,57928945309.9861,65569522,100826105,32,1,8388608,131072,36,1152,3.06145247908719,0.730436006399742,32,1.50514997831991,9.56890841923632,10.7628956215385,7.81670201768331,8.00357299034018
109,3771688006.776,29063901624.634,71188237,224082864.666667,32,1,4194304,131072,1,32,1.50514997831991,0.577759334512138,32,1.50514997831991,9.57653576080454,10.4633539148591,7.85240823762513,8.35040864785484
110,2805283477.136,29225453719.166,35250671,89429900.6666667,64,1,33554432,65536,2,128,2.10720996964787,0.150258271264152,64,1.80617997398389,9.44797675376878,10.4657612622188,7.5471673882444,7.95148274836448
111,3053425703.224,32115692084.576,4723894,29892686.6666667,128,8,33554432,65536,8,8192,3.91338994363175,0.435103085580254,1024,3.01029995663981,9.48478735709023,10.5067172853809,6.67430014386705,7.47556494990285
112,2722313541.94401,31209875295.456,18406761,40313957,16,8,33554432,524288,8,1024,3.01029995663981,0.0602154822339611,128,2.10720996964787,9.43493814353233,10.4942920333688,7.26497737331744,7.60545542824292
113,2601103651.656,26427314540.92,22936055,78297245.6666667,128,1,33554432,65536,1,128,2.10720996964787,0.754642618695964,128,2.10720996964787,9.41515765878769,10.4220530337592,7.36051872136535,7.89374648475517
114,3977939897.44595,54480880460.8478,71488978,108072322,32,1,25165824,65536,32,1024,3.01029995663981,0.694111841104428,32,1.50514997831991,9.59965821709793,10.7362441175574,7.85423908847564,8.03371448265091
115,2658206117.52,30397033298.334,11955578,40807713.6666667,128,2,33554432,262144,2,512,2.70926996097583,0.314919785291093,256,2.40823996531185,9.42458865314206,10.4828311992326,7.07757057720148,7.61074226324262
116,3030924529.97602,38730988366.4,35614456,74707873,64,1,33554432,65536,8,512,2.70926996097583,0.148261613781179,64,1.80617997398389,9.4815751225692,10.5880585797797,7.55162631501493,7.87336637183261
117,3330834834.376,33760565359.824,69742397,125267878.333333,32,1,33554432,65536,4,128,2.10720996964787,0.433429443188773,32,1.50514997831991,9.52255309792759,10.5284097107793,7.84349686971021,8.097839721824
118,3284476916.68,31478087504.944,69756425,119158835.333333,16,2,33554432,65536,4,128,2.10720996964787,0.789766173599313,32,1.50514997831991,9.51646621399074,10.4980083383223,7.84358421500712,8.07612624973956
119,2573900913.608,29420730103.064,9688378,36246825.6666667,64,4,33554432,131072,4,1024,3.01029995663981,0.169564074093054,256,2.40823996531185,9.41059182403629,10.4686534459509,6.98625107482034,7.55926997902248
120,2445278929.736,28541681534.082,6238978,31599073.5,128,4,25165824,262144,2,1024,3.01029995663981,0.549119578653066,512,2.70926996097583,9.38832840568292,10.4554795560057,6.7951134542158,7.49967434908244
121,3018728600.46401,36519080100.464,35958473,62590052.3333333,32,2,16777216,65536,12,768,2.88536122003151,0.286600177944017,64,1.80617997398389,9.47982406942616,10.5625198293134,7.55580124085444,7.79650531467949
122,3978451357.91095,54479808679.1628,71466653,107615360,32,1,33554432,131072,32,1024,3.01029995663981,0.697853730965897,32,1.50514997831991,9.59971405257681,10.7362355737628,7.85410344325034,8.03187426284671
123,3412091646.83601,33555699908.352,70159452,110172725.833333,16,2,16777216,262144,6,192,2.28330122870355,0.810796557870306,32,1.50514997831991,9.53302068755429,10.5257663018072,7.84608618819285,8.04207409464165
124,4361071823.73203,37953364071.6681,139168419,204586682.333333,16,1,25165824,131072,6,96,1.98227123303957,0.706674996249849,16,1.20411998265592,9.63959323925165,10.57925027649,8.14354069353521,8.31087735969193
125,2733793301.32,30869294908.214,35298987,83706185.6666667,16,4,16777216,131072,2,128,2.10720996964787,0.687270734023086,64,1.80617997398389,9.43676567501246,10.4895267097876,7.54776224231069,7.92275755239755
126,2710628288.372,31529410916.834,18297957,38872977.3333333,32,4,25165824,393216,6,768,2.88536122003151,0.538859179941756,128,2.10720996964787,9.43306996635323,10.4987158566357,7.26240260267267,7.58964780510048
127,2910804016.83001,56579136918.82,6526265,29840178,64,8,33554432,131072,48,24576,4.39051119835142,0.203246623183292,512,2.70926996097583,9.46401296556435,10.7526563182667,6.81466470440452,7.47480140942353
128,2887193491.2,36142631750.6959,6213191,31446792,64,8,25165824,65536,16,8192,3.91338994363175,0.953454223095821,512,2.70926996097583,9.46047588999246,10.558019772829,6.79331470448565,7.49757634810374
129,3125907129.466,44251759342.4769,18783362,47377020,64,2,16777216,131072,24,3072,3.48742121135947,0.963070119381317,128,2.10720996964787,9.49497607100895,10.6459305418709,7.27377332847164,7.67556774025636
130,2757285699.216,28643609742.686,35363194,83174178.6666667,32,2,25165824,524288,2,128,2.10720996964787,0.361595265278569,64,1.80617997398389,9.44048176834174,10.4570277480123,7.54855148354495,7.91998852096502
131,3090406670.73599,34987438951.48,4988670,29992977.3333333,128,8,25165824,131072,12,12288,4.08948120268744,0.0290868928347813,1024,3.01029995663981,9.49001563257551,10.5439121536876,6.69798477635467,7.47701957930593
132,2828304968.008,29875884405.014,4228804,28609180.1666667,128,8,25165824,131072,2,2048,3.31132995230379,0.224506240465688,1024,3.01029995663981,9.45152623637739,10.4753207704092,6.62621755658434,7.45650541270934
133,3480679215.416,40460820503.616,70145240,114249356,32,1,25165824,524288,8,256,2.40823996531185,0.23339879800035,32,1.50514997831991,9.54166399990186,10.6070346855673,7.84599820548736,8.05785376072058
134,3318672711.936,40173420921.352,36287099,72570250,64,1,25165824,131072,16,1024,3.01029995663981,0.53771414958049,64,1.80617997398389,9.52096442432519,10.6039388151523,7.55975224958242,7.86075861920161
135,3771688006.776,29063901624.634,71188190,224066246.666667,32,1,4194304,65536,1,32,1.50514997831991,0.071218341447408,32,1.50514997831991,9.57653576080454,10.4633539148591,7.8524079508945,8.35037643935316
136,3172278572.77501,58449385162.8871,33231453,57634938,16,4,33554432,131072,48,3072,3.48742121135947,0.890845326456599,64,1.80617997398389,9.50137131777129,10.7667799471186,7.52154933062829,7.76068583030979
137,3260813980.33801,50007447314.742,5970305,29710482,128,8,25165824,524288,36,36864,4.5666024574071,0.968515340094012,1024,3.01029995663981,9.51332602431438,10.699034686073,6.77599651813665,7.47290969752033
138,2936593180.532,31285676648.864,35517488,62312125.3333333,16,4,16777216,65536,6,384,2.58433122436753,0.951469371411588,64,1.80617997398389,9.46784378592096,10.4953455523674,7.5504422424017,7.79457256436337
139,2771405916.048,34517573956.6,18717375,40490773.3333333,32,4,25165824,131072,12,1536,3.18639121569549,0.20112607636023,128,2.10720996964787,9.44270013970829,10.5380402640337,7.27224494146662,7.60735607143851
140,2670750134.584,32047599029.896,6703093,32083120,128,4,33554432,393216,8,4096,3.61235994796777,0.757545849461545,512,2.70926996097583,9.42663325895085,10.5057954982191,6.8262752449206,7.50627659567498
141,4233430459.336,35551060752.976,138765676,224033553.333333,16,1,33554432,524288,4,64,1.80617997398389,0.538734769872562,16,1.20411998265592,9.62669243020554,10.5508525634987,8.14228205569196,8.35031306715667
142,3764882897.48096,61679026338.3228,64409820,89160730,16,2,33554432,262144,48,1536,3.18639121569549,0.519419970783682,32,1.50514997831991,9.57575147249721,10.7901375093485,7.80895208547611,7.95017361559189
143,3241145026.61501,61040201562.5978,13204879,39752869,128,2,16777216,65536,48,12288,4.08948120268744,0.851271877690318,256,2.40823996531185,9.5106984641854,10.7856159590454,7.12073442599936,7.59936847754357
144,2597795785.016,31326833017.76,5560295,29507463,64,8,33554432,131072,8,4096,3.61235994796777,0.727647239743273,512,2.70926996097583,9.41460500781224,10.4959164921549,6.74509783357369,7.46993187122599
145,3248465399.04,36864836301.8959,36261697,60759292.6666666,16,4,16777216,65536,16,1024,3.01029995663981,0.907852334785376,64,1.80617997398389,9.5116782452476,10.5666123097611,7.55944812464891,7.78361270935218
146,2572263958.488,29648694879.744,18087718,42982069.3333333,16,8,33554432,393216,4,512,2.70926996097583,0.46110439639339,128,2.10720996964787,9.41031553261641,10.472005580702,7.25738377843955,7.63328732037864
147,2710628288.372,31529792305.634,18315053,40174692.3333333,32,4,25165824,262144,6,768,2.88536122003151,0.638569539231436,128,2.10720996964787,9.43306996635323,10.4987211099546,7.26280817976137,7.60395255952506
148,3718109273.42096,67955722432.7591,64114568,98476122,32,1,16777216,131072,48,1536,3.18639121569549,0.320979299121486,32,1.50514997831991,9.57032214932678,10.8322260337886,7.80695672036399,7.99333093769781
149,2723970244.92,32154911299.848,10027407,36573045,64,4,25165824,393216,8,2048,3.31132995230379,0.722242071322242,256,2.40823996531185,9.4352023592842,10.5072473159079,7.00118864277295,7.5631611203502
150,3480323252.536,37825747573.824,70133475,115192578,32,1,8388608,131072,8,256,2.40823996531185,0.116820325308601,32,1.50514997831991,9.54161958310545,10.5777875200126,7.84592535801949,8.06142449785903
151,2832852243.4,30565284923.312,35348369,72735058.3333333,32,2,8388608,65536,4,256,2.40823996531185,0.161362331583002,64,1.80617997398389,9.45222392307338,10.4852284485487,7.54836937992524,7.86174379147442
152,2457988041.728,27560964974.032,18251899,67322055.6666667,16,8,33554432,65536,1,128,2.10720996964787,0.475631889879532,128,2.10720996964787,9.39057976568462,10.4402944191703,7.26130805686459,7.82815736860889
153,3723990456.57596,39045489236.4559,70726006,99223729,16,2,16777216,131072,16,512,2.70926996097583,0.0917164421564821,32,1.50514997831991,9.57100855934966,10.5915708688697,7.84957913353647,7.99661554454749
154,3770123079.93597,46733176054.7921,70749216,108991386,32,1,33554432,262144,16,512,2.70926996097583,0.000759727527686889,32,1.50514997831991,9.57635552847224,10.6696252973136,7.84972163163434,8.03739217536726
155,4674719498.49596,43908304913.4161,139685526,179819771,16,1,4194304,262144,16,256,2.40823996531185,0.617391945140538,16,1.20411998265592,9.66975555661813,10.6425466714255,8.14515140751725,8.25483744025677
156,4385275633.97598,36279979358.784,139047652,193066384,16,1,4194304,131072,8,128,2.10720996964787,0.945134167140656,16,1.20411998265592,9.64199689588967,10.5596670312996,8.14316365963633,8.28570666262345
157,4674719498.49596,43908304913.4161,139679694,179352812,16,1,4194304,262144,16,256,2.40823996531185,0.512973564499403,16,1.20411998265592,9.66975555661813,10.6425466714255,8.14513327494213,8.25370819019241
158,3170243019.776,33353365332.779,71114114,224438401.666667,16,2,16777216,524288,1,32,1.50514997831991,0.409405883092975,32,1.50514997831991,9.50109255499452,10.523139660493,7.85195580359902,8.35109716722346
159,2723970244.92,32154911299.848,10017454,36763514,64,4,25165824,65536,8,2048,3.31132995230379,0.458526055055198,256,2.40823996531185,9.4352023592842,10.5072473159079,7.0007573568355,7.56541701625791
160,2658206117.52,30397033298.334,11897737,41466164.6666667,128,2,25165824,131072,2,512,2.70926996097583,0.492464790231039,256,2.40823996531185,9.42458865314206,10.4828311992326,7.07546436459641,7.61769386798684
161,2793704467.344,36157643783.696,17992909,42984020.3333333,64,2,8388608,65536,12,1536,3.18639121569549,0.87495388104433,128,2.10720996964787,9.44618046226844,10.5582001218841,7.25510138349649,7.63330703300109
162,4383579951.41598,38688100264.5119,139139115,193995268,16,1,16777216,524288,8,128,2.10720996964787,0.418974788675624,16,1.20411998265592,9.64182893199042,10.5875774047046,8.1434492366827,8.28779113659748
163,3802403380.34595,45422892552.2998,65453186,92900912,16,2,16777216,524288,24,768,2.88536122003151,0.832076390795195,32,1.50514997831991,9.58005818737573,10.6572747868521,7.81593079112426,7.96801997744491
164,3770123079.93597,46733176054.7921,70812302,109071341,32,1,16777216,262144,16,512,2.70926996097583,0.256985585531579,32,1.50514997831991,9.57635552847224,10.6696252973136,7.8501087128678,8.03771065269105
165,4421395280.78402,40950406439.64,139284756,184926139.333333,16,1,25165824,393216,12,192,2.28330122870355,0.0428399051570887,16,1.20411998265592,9.64555934335857,10.6122582165633,8.14390358772796,8.26699830307845
166,2804424252.88001,49548664657.454,6761871,30075723,64,8,25165824,131072,36,18432,4.26557246174312,0.734730645618701,512,2.70926996097583,9.4478437142687,10.6950319546898,6.83006688122973,7.47821607628242
167,3325695129.74101,67223290359.7691,33121909,68603614,64,1,25165824,65536,48,3072,3.48742121135947,0.497602235874448,64,1.80617997398389,9.52188243443859,10.8275197659454,7.52011535964284,7.83634699469969
168,4383579951.41598,36630988200.512,138966357,193406959,16,1,8388608,65536,8,128,2.10720996964787,0.128091883766941,16,1.20411998265592,9.64182893199042,10.56384863486,8.14290967264452,8.28647209643223
169,2756678291.76801,31669665144.864,18377541,45805385,64,2,25165824,65536,8,1024,3.01029995663981,0.834109583529273,128,2.10720996964787,9.44038608628635,10.5006434714393,7.26428740032676,7.66091653779228
170,3216194790.216,28301260119.224,70977594,224574314.666667,32,1,25165824,524288,1,32,1.50514997831991,0.216475334279345,32,1.50514997831991,9.50734234410442,10.4518057730028,7.85112127353745,8.35136008301882
171,2960154434.81601,37778410223.9599,7346795,32980064.6666667,128,4,25165824,65536,16,8192,3.91338994363175,0.0465770648297157,512,2.70926996097583,9.47131436931529,10.5772436781626,6.86609792175388,7.51825150286547
172,3228538241.585,46825148022.045,19847106,42314445,32,4,25165824,393216,32,4096,3.61235994796777,0.0391025662744062,128,2.10720996964787,9.50900593492987,10.6704791589262,7.29769718919185,7.6264886490036
173,4233735570.376,33497408723.536,138699294,224073732.333333,16,1,16777216,262144,4,64,1.80617997398389,0.271063729950953,16,1.20411998265592,9.62672372947158,10.5250112123922,8.14207425045552,8.35039094814005
174,3931580277.63595,50513222710.3779,71533411,99028798,16,2,8388608,131072,32,1024,3.01029995663981,0.150966623256754,32,1.50514997831991,9.59456714780805,10.7034050770985,7.8545089344413,7.9957615076662
175,3456994235.72001,47309214968.1761,37072849,60531870,16,4,8388608,65536,32,2048,3.31132995230379,0.197671877858221,64,1.80617997398389,9.53869865538936,10.6749457415844,7.56905596227545,7.78198409069987
176,3053425703.224,32115692084.576,4728250,29528300.6666667,128,8,33554432,524288,8,8192,3.91338994363175,0.98051713596572,1024,3.01029995663981,9.48478735709023,10.5067172853809,6.67470043122981,7.47023845433639
177,3474566122.38401,36633424958.996,67164443,99083237.3333334,16,2,4194304,65536,12,384,2.58433122436753,0.299783038566909,32,1.50514997831991,9.54090058089193,10.5638775239405,7.82713941746244,7.99600018779101
178,2756678291.76801,31669665144.864,18394012,45604385,64,2,33554432,131072,8,1024,3.01029995663981,0.954761200427885,128,2.10720996964787,9.44038608628635,10.5006434714393,7.26467646547665,7.65900660340444
179,4233430459.336,33497408723.536,138697456,224272291.333333,16,1,16777216,262144,4,64,1.80617997398389,0.467197403348438,16,1.20411998265592,9.62669243020554,10.5250112123922,8.14206849528169,8.35077562015282
180,2645480706.36,31743010769.16,9933059,35316355,64,4,16777216,65536,8,2048,3.31132995230379,0.126394913994805,256,2.40823996531185,9.42250459854547,10.5016481164459,6.99708301508497,7.5479758736973
181,3521105560.46401,38331746277.264,70428687,109735265.333333,32,1,4194304,131072,12,384,2.58433122436753,0.585729444305675,32,1.50514997831991,9.54667904513262,10.5835586048349,7.84774959192818,8.04034621808016
182,2926904653.72001,66934462093.6009,17961723,39490757.3333334,32,4,25165824,262144,64,8192,3.91338994363175,0.345639674431191,128,2.10720996964787,9.46640857517116,10.8256497776112,7.25434799455294,7.59649546249152
183,2879384466.376,36045757494.096,35299950,77817772.3333333,64,1,25165824,131072,4,256,2.40823996531185,0.746242691290826,64,1.80617997398389,9.45929965740248,10.5568541565637,7.54777409023939,7.89107879422423
184,3318672711.936,42992727540.2321,36370940,73369314,64,1,8388608,65536,16,1024,3.01029995663981,0.66585842851137,64,1.80617997398389,9.52096442432519,10.6333949984572,7.56075452545772,7.86551445845862
185,2531117399.696,29649639808.99,17938240,53382746.6666667,64,2,33554432,524288,2,256,2.40823996531185,0.22494930698813,128,2.10720996964787,9.4033122893138,10.4720194218177,7.25377983024741,7.72740091548912
186,2982643183.92801,32216895163.424,35641091,65214528,32,2,25165824,262144,8,512,2.70926996097583,0.932542242607126,64,1.80617997398389,9.47460130146131,10.5080836838683,7.55195098964171,7.81434435535458
187,3286477710.28,30197200220.773,69799059,118466221.333333,16,2,4194304,65536,4,128,2.10720996964787,0.404205334474325,32,1.50514997831991,9.51673069113176,10.479966678552,7.84384956769677,8.07359453617078
188,2959780473.716,32549237876.574,35612339,65521295.3333333,32,2,33554432,524288,6,384,2.58433122436753,0.4205050022366,64,1.80617997398389,9.47125950072471,10.5125408242445,7.55160049884789,7.81638247468884
189,2445482337.096,28541884941.442,6229627,31588395.5,128,4,25165824,524288,2,1024,3.01029995663981,0.6458297941415,512,2.70926996097583,9.38836453040431,10.4554826510714,6.79446204397999,7.49952756692467
190,3220861744.11701,47365668593.264,11446568,36335759,64,4,25165824,65536,32,8192,3.91338994363175,0.878702837810266,256,2.40823996531185,9.50797208307621,10.6754636719973,7.05867529260725,7.56033423639027
191,3012993156.35201,37895468400.9839,10638795,36668094.6666667,64,4,25165824,131072,16,4096,3.61235994796777,0.276531977444731,256,2.40823996531185,9.47899814522731,10.5785872794638,7.02689244050727,7.56428834390522
192,3200332527.86101,49860463448.916,10409905,34515929.0000001,32,8,25165824,524288,36,9216,3.96454246607914,0.839687854546375,256,2.40823996531185,9.50519510566747,10.6977563109181,7.01744676619026,7.53801956696506
193,3255038162.576,30438063928.318,69719750,152429699.666667,32,1,25165824,65536,2,64,1.80617997398389,0.553524643991938,32,1.50514997831991,9.51255608467042,10.48341702484,7.84335582115432,8.18306959393726
194,3231108563.38501,46824142533.435,19821698,42413202,32,4,25165824,393216,32,4096,3.61235994796777,0.119312012817206,128,2.10720996964787,9.50935155030701,10.6704698331075,7.29714085501524,7.62750106091614
195,3090020537.978,42501168680.3309,18741761,37066711,16,8,25165824,65536,24,3072,3.48742121135947,0.207173604024655,128,2.10720996964787,9.4899613659947,10.6284008722724,7.27281039533784,7.56898405196101
196,2723970244.92,32154911299.848,10015371,35347603,64,4,33554432,131072,8,2048,3.31132995230379,0.626229374363701,256,2.40823996531185,9.4352023592842,10.5072473159079,7.0006670415246,7.54835996865148
197,2574206024.648,29421035214.104,9679938,34192186.6666667,64,4,25165824,262144,4,1024,3.01029995663981,0.549763213133175,256,2.40823996531185,9.41064330239242,10.4686579498281,6.98587257566128,7.53392687578636
198,4420200262.54402,42722036567.7681,136339929,185648574.333333,16,1,8388608,524288,12,192,2.28330122870355,0.643451310746984,16,1.20411998265592,9.64544194603406,10.6306519474161,8.13462306350052,8.26869161846095
199,4672642427.13596,44194723804.1681,139313935,181331225,16,1,16777216,65536,16,256,2.40823996531185,0.0617175574008347,16,1.20411998265592,9.66956254801267,10.6453704241113,8.14399455928773,8.25847259547748
200,2496836843.848,29565981849.942,18036371,49162558.6666667,16,8,16777216,65536,2,256,2.40823996531185,0.760292097664477,128,2.10720996964787,9.397390164245,10.4707923059609,7.25614915996763,7.69163447767042
201,2583331986.376,28857073353.504,18075215,43160271.3333333,32,4,33554432,524288,4,512,2.70926996097583,0.861296987974727,128,2.10720996964787,9.41218022134421,10.4602522834146,7.25708347181765,7.63508416627498
202,4420505373.58402,40950444578.52,139403441,184413948.333333,16,1,33554432,393216,12,192,2.28330122870355,0.380949585799008,16,1.20411998265592,9.64547192283604,10.6122586210403,8.14427349391169,8.26579376625721
203,3013374545.15201,37895468400.9839,10657585,36580028.6666667,64,4,25165824,524288,16,4096,3.61235994796777,0.824102322550553,256,2.40823996531185,9.47905311533857,10.5785872794638,7.02765880506618,7.56324404148404
204,3006720719.732,34941265996.472,35614159,76760738.3333333,64,1,33554432,393216,6,384,2.58433122436753,0.947709273746981,64,1.80617997398389,9.47809309038447,10.5433386363459,7.55162269328338,7.88513914340255
205,3471205042.06401,37599823900.18,70385166,96542215.3333334,16,2,33554432,262144,12,384,2.58433122436753,0.541093588372656,32,1.50514997831991,9.5404802679517,10.5751858109022,7.8474811392107,7.98471726025855
206,3284782027.72,31556248499.248,69818405,116864461.333333,16,2,25165824,393216,4,128,2.10720996964787,0.650708648895928,32,1.50514997831991,9.51650655584429,10.4990853673854,7.84396992314314,8.06768246160342
207,2733772661.704,32306368051.888,12010098,43830028.3333333,128,2,25165824,393216,4,1024,3.01029995663981,0.624325770556845,256,2.40823996531185,9.4367623961599,10.5092881364861,7.07954655117356,7.64177175139789
208,2372522494.28,28432143827.99,5047025,28329401.6666667,64,8,25165824,524288,2,1024,3.01029995663981,0.333708723838753,512,2.70926996097583,9.375210338737,10.4538096074064,6.70303545597901,7.45223740206689
209,3330834834.376,31147347006.672,69800535,125281278.333333,32,1,16777216,65536,4,128,2.10720996964787,0.587506068820075,32,1.50514997831991,9.52255309792759,10.4934210612864,7.84385875137183,8.09788617614969
210,2710628288.372,31529792305.634,18249349,39201934.8333333,32,4,33554432,131072,6,768,2.88536122003151,0.442321598123654,128,2.10720996964787,9.43306996635323,10.4987211099546,7.26124737669658,7.59330750239554
211,2865588076.85601,35509602987.84,23268854,60366943,128,1,16777216,65536,8,1024,3.01029995663981,0.607646334173469,128,2.10720996964787,9.45721376149546,10.5503458167355,7.36677499464332,7.78079918360821
212,2832852243.4,32108442990.512,35306143,70447894.3333333,32,2,25165824,262144,4,256,2.40823996531185,0.421042487096905,64,1.80617997398389,9.45222392307338,10.5066192461762,7.54785027589474,7.84786801670612
213,3723990456.57596,39045107847.6559,70796342,99146560,16,2,16777216,262144,16,512,2.70926996097583,0.995969274672716,32,1.50514997831991,9.57100855934966,10.5915666267443,7.85001081856186,7.99627765047339
214,2733096206.64801,31836877664.912,18442112,42079310,32,4,8388608,65536,8,1024,3.01029995663981,0.498320048442656,128,2.10720996964787,9.43665491939151,10.5029304686325,7.26581065518957,7.62406860981371
215,3387779434.731,50363386013.291,34816288,72179720,64,1,8388608,65536,24,1536,3.18639121569549,0.628377450480546,64,1.80617997398389,9.52991512733829,10.7021149207498,7.54178246617671,7.85841519300901
216,3343179372.288,36932161590.6959,5377864,31460237.3333334,128,8,33554432,65536,16,16384,4.21441993929574,0.83165722028788,1024,3.01029995663981,9.52415967850853,10.567404727078,6.73060981521782,7.49776199457997
217,2597795785.016,31326833017.76,5558212,28573068,64,8,25165824,131072,8,4096,3.61235994796777,0.87274339275517,512,2.70926996097583,9.41460500781224,10.4959164921549,6.74493510751409,7.45595687475217
218,3749249686.83096,61681069204.8678,64419371,89360640,16,2,25165824,393216,48,1536,3.18639121569549,0.424215754541043,32,1.50514997831991,9.57394436386834,10.7901518933462,7.80901647999062,7.95114627053138
219,3221742331.14801,46160960477.1959,19845748,42371628,16,8,33554432,393216,32,4096,3.61235994796777,0.438201947933657,128,2.10720996964787,9.50809080342168,10.6642748366643,7.29766747241176,7.62707515075656
220,2828508375.368,29875884405.014,4219843,28598532.1666667,128,8,25165824,393216,2,2048,3.31132995230379,0.194971015921102,1024,3.01029995663981,9.45155746904804,10.4753207704092,6.62529629325977,7.45634374332918
221,3155031941.376,39820114475.528,23675955,60067756,128,1,33554432,65536,16,2048,3.31132995230379,0.487797522498034,128,2.10720996964787,9.4990037603767,10.6001025042102,7.37430750585336,7.77864140795833
222,2381173391.872,26982460179.027,9497199,42983505.6666667,64,4,16777216,65536,1,256,2.40823996531185,0.362596788999961,256,2.40823996531185,9.37679102093678,10.4310815447972,6.97759553810877,7.63330183297025
223,3316425931.785,42982786889.9129,33233649,56468839,16,4,33554432,524288,24,1536,3.18639121569549,0.51810831448817,64,1.80617997398389,9.52067030231998,10.6332945705708,7.52157802871658,7.75180885872897
224,2865588076.85601,35509602987.84,23260299,61107262,128,1,16777216,131072,8,1024,3.01029995663981,0.79914533895503,128,2.10720996964787,9.45721376149546,10.5503458167355,7.36661529307581,7.78609282495807
225,2670750134.584,32047599029.896,6708584,32077823,128,4,33554432,131072,8,4096,3.61235994796777,0.432575588819613,512,2.70926996097583,9.42663325895085,10.5057954982191,6.82663086206428,7.5062048866954
226,4383579951.41598,36922867919.424,138658048,194190789,16,1,25165824,65536,8,128,2.10720996964787,0.804779993993368,16,1.20411998265592,9.64182893199042,10.5672954267311,8.14194508199577,8.28822862628597
227,2865588076.85601,32744275586.88,23072112,59426186,128,1,25165824,262144,8,1024,3.01029995663981,0.0456612581268069,128,2.10720996964787,9.45721376149546,10.5151353868216,7.36308735125986,7.77397785793267
228,3324915086.81601,67336009639.2041,33241714,67433297,64,1,25165824,524288,48,3072,3.48742121135947,0.459934239531928,64,1.80617997398389,9.52178055857201,10.8282473763375,7.52168340866053,7.82887439405158
229,3378559228.46501,49005007260.2059,13800275,43257533,128,2,25165824,524288,32,8192,3.91338994363175,0.596977883372528,256,2.40823996531185,9.52873153680844,10.6902404578729,7.13988774073403,7.63606174776517
230,2573900913.608,29421035214.104,9682582,36801634.6666667,64,4,33554432,262144,4,1024,3.01029995663981,0.89795446870676,256,2.40823996531185,9.41059182403629,10.4686579498281,6.98599118363351,7.56586710973183
231,2959061098.80801,31871405837.44,35634425,60300624,16,4,33554432,262144,8,512,2.70926996097583,0.37455651192156,64,1.80617997398389,9.47115393258247,10.5034012204859,7.55186975537818,7.78032180630855
232,4674719498.49596,43907923524.6161,139654184,179441266,16,1,4194304,262144,16,256,2.40823996531185,0.367484257514073,16,1.20411998265592,9.66975555661813,10.6425428991148,8.14505395157224,8.25392232463462
233,4673023815.93596,44194342415.3681,139306247,181424114,16,1,16777216,65536,16,256,2.40823996531185,0.741015540737751,16,1.20411998265592,9.66959799439971,10.6453666762484,8.14397059220857,8.25869501084494
234,3758556117.53596,80499505700.6685,67762039,98427121,32,1,25165824,262144,64,2048,3.31132995230379,0.910072394544917,32,1.50514997831991,9.5750210389121,10.9057932136333,7.83098646569817,7.99311478214828
235,3526768296.15101,53656326358.0939,37161109,73435221,64,1,16777216,262144,32,2048,3.31132995230379,0.992273350459145,64,1.80617997398389,9.5473769280518,10.7296209348841,7.57008866617719,7.86590440619888
236,3320368394.496,40285998207.496,36368807,70376766,64,1,4194304,65536,16,1024,3.01029995663981,0.568975053951536,64,1.80617997398389,9.5211862713007,10.6051541290732,7.56072905519784,7.84742930596856
237,2879384466.376,36045757494.096,35373549,77826663.3333333,64,1,25165824,393216,4,256,2.40823996531185,0.936042690620284,64,1.80617997398389,9.45929965740248,10.5568541565637,7.54867863442019,7.89112841131753
238,2757082291.856,28643609742.686,35278403,82981251.6666667,32,2,33554432,524288,2,128,2.10720996964787,0.362255549195975,64,1.80617997398389,9.44044972887893,10.4570277480123,7.54750891704975,7.91897998132239
239,3172981090.56001,38854028572.6479,12987052,42461012,128,2,33554432,131072,16,4096,3.61235994796777,0.151082226149078,256,2.40823996531185,9.50146748392206,10.5894360552133,7.11351057944618,7.62799034076682
240,3767688668.28596,72130189004.7879,67429620,89280068,16,2,16777216,131072,64,2048,3.31132995230379,0.0275139861503032,32,1.50514997831991,9.57607500897444,10.8581170701858,7.82885071221456,7.95075451237322
241,2982287221.04801,33502982802.464,35688778,65074426,32,2,16777216,262144,8,512,2.70926996097583,0.969097429756789,64,1.80617997398389,9.47454946759093,10.5250834744095,7.55253167776954,7.81341034603011
242,3155031941.376,39819733086.728,23704148,59996481,128,1,25165824,262144,16,2048,3.31132995230379,0.867077767661098,128,2.10720996964787,9.4990037603767,10.6000983446078,7.37482435005581,7.7781257782653
243,2757082291.856,28645287699.806,35227640,82831685.6666667,32,2,33554432,131072,2,128,2.10720996964787,0.505784812343904,64,1.80617997398389,9.44044972887893,10.4570531884572,7.54688354953071,7.91819649956106
244,2575334568.308,30886149086.372,5441688,28194398.8333333,64,8,25165824,524288,6,3072,3.48742121135947,0.0141218604969244,512,2.70926996097583,9.41083365735055,10.4897637634392,6.7357336378181,7.45016283890843
245,3255006005.57601,48947350837.4369,19941466,47615225,64,2,16777216,65536,32,4096,3.61235994796777,0.358160338825541,128,2.10720996964787,9.51255179419027,10.6897291915872,7.2997570823762,7.67774584087716
246,3458171087.73201,33187200760.364,70069385,117205044.833333,32,1,8388608,262144,6,192,2.28330122870355,0.853125648473963,32,1.50514997831991,9.5388464755255,10.5209706225323,7.84552830570139,8.06894630533502
247,3343179372.288,36932542979.4959,5369722,31604195.3333334,128,8,25165824,262144,16,16384,4.21441993929574,0.20872115467837,1024,3.01029995663981,9.52415967850853,10.5674092119006,6.72995180208853,7.49974473733925
248,3168911186.36101,47388883462.572,8153559,33384514,128,4,33554432,262144,32,16384,4.21441993929574,0.258922430268696,512,2.70926996097583,9.50091006758606,10.6756764763348,6.91134721814804,7.52354505830937
249,2732740243.76801,32458700206.736,18408515,41643076,32,4,25165824,262144,8,1024,3.01029995663981,0.228583349450393,128,2.10720996964787,9.43659835249049,10.5113311247217,7.26501875573281,7.61954280154183
250,4741875174.29595,50563421469.115,132736209,162126733,16,1,16777216,262144,24,384,2.58433122436753,0.983497602573909,16,1.20411998265592,9.6759501173714,10.7038364536225,8.12298940985649,8.20985463136393
251,3359069440.81101,79701236453.8887,33339713,68904508,64,1,8388608,65536,64,4096,3.61235994796777,0.181205318932948,64,1.80617997398389,9.52621898194506,10.9014650589235,7.52296185694811,7.83824763606553
252,3839634687.21095,48339843975.904,63555976,104015938,32,1,8388608,131072,24,768,2.88536122003151,0.0126030461140157,32,1.50514997831991,9.58428990643119,10.6843052443233,7.80315639236923,8.01709988982883
253,3327285137.53,42985302405.9829,34763894,55780593,16,4,16777216,131072,24,1536,3.18639121569549,0.728273189554712,64,1.80617997398389,9.52209002009023,10.633319986391,7.54112841702848,7.74648312691208
254,2507828409.16,28571917425.35,17995472,50283605.6666667,32,4,33554432,262144,2,256,2.40823996531185,0.238215429918549,128,2.10720996964787,9.39929781784275,10.4559393863158,7.25516324217021,7.70142641191353
255,3363534340.311,53354987232.3339,24674843,60878802,128,1,16777216,65536,32,4096,3.61235994796777,0.996725954777067,128,2.10720996964787,9.52679586601063,10.7271750203163,7.39225439804074,7.78446609760765
256,2832852243.4,32108442990.512,35302719,71708709.3333333,32,2,33554432,131072,4,256,2.40823996531185,0.91111630370742,64,1.80617997398389,9.45222392307338,10.5066192461762,7.54780815584734,7.85557190581708
257,3179446481.71501,61021940536.2978,13269537,39609099,128,2,25165824,393216,48,12288,4.08948120268744,0.302963373050322,256,2.40823996531185,9.50235151908486,10.7854860143651,7.12285576974815,7.59779496349042
258,4420200262.54402,40951452476.12,132856183,183892612.333333,16,1,25165824,65536,12,192,2.28330122870355,0.409641181213819,16,1.20411998265592,9.64544194603406,10.6122693100324,8.12338177086746,8.264564282325
259,2498499040.072,29377336020.414,9563556,34357384,64,4,33554432,65536,2,512,2.70926996097583,0.550188063843948,256,2.40823996531185,9.39767918692188,10.4680124107841,6.98061940524947,7.53602008887236
260,3498867712.501,46750981396.635,11426110,32932107,32,8,33554432,65536,32,8192,3.91338994363175,0.218971897696343,256,2.40823996531185,9.54392752270099,10.6697907320143,7.05789840072952,7.51761951781181
261,2722313541.94401,31209875295.456,18430165,39856998,16,8,33554432,65536,8,1024,3.01029995663981,0.314734110981209,128,2.10720996964787,9.43493814353233,10.4942920333688,7.26552922335086,7.60050458485287
262,3723990456.57596,40244642716.136,70730758,99271296,16,2,8388608,65536,16,512,2.70926996097583,0.0628627894020135,32,1.50514997831991,9.57100855934966,10.6047080761655,7.84960831230913,7.99682369168887
263,3458171087.73201,35589560529.452,69996325,115016870.833333,32,1,25165824,262144,6,192,2.28330122870355,0.258019459276355,32,1.50514997831991,9.5388464755255,10.5513226252387,7.84507523895542,8.06076154794
264,4383579951.41598,36631344163.392,138678238,193408199,16,1,8388608,65536,8,128,2.10720996964787,0.678872870277383,16,1.20411998265592,9.64182893199042,10.563852855111,8.14200831501682,8.28647488083789
265,3104273605.98,42329675515.0639,18772692,43785948,32,4,16777216,131072,24,3072,3.48742121135947,0.979081467626371,128,2.10720996964787,9.49195999233184,10.6266449393326,7.27352655482249,7.64133475696049
266,3819159511.04596,80521004159.7635,66209944,98312534,32,1,33554432,65536,64,2048,3.31132995230379,0.356804541657845,32,1.50514997831991,9.58196779749884,10.9059091822415,7.82092322055763,7.99260889016199
267,3154837417.78601,67091603285.5741,21636847,56897768,128,1,25165824,393216,48,6144,3.78845120702346,0.0901687282847289,128,2.10720996964787,9.49897698311177,10.8266681703191,7.33519397407462,7.7550952301157
268,2936593180.532,30692026091.936,35518287,64158829.3333333,16,4,8388608,65536,6,384,2.58433122436753,0.0773743065589982,64,1.80617997398389,9.46784378592096,10.4870255587317,7.55045201216324,7.80725643104431
269,3770602172.88096,61678328171.2228,63959549,88386487,16,2,33554432,65536,48,1536,3.18639121569549,0.145026243453334,32,1.50514997831991,9.57641071346191,10.7901325933851,7.80590539273051,7.94638587281936
270,2934885006.59201,37816978862.4239,10562499,35688919.6666667,64,4,16777216,65536,16,4096,3.61235994796777,0.364921148178915,256,2.40823996531185,9.46759108957651,10.5776868308076,7.02376668084111,7.55253340169882
271,2958705135.92801,31462185061.504,35655124,61347069,16,4,8388608,131072,8,512,2.70926996097583,0.839915662823029,64,1.80617997398389,9.47110168559988,10.4977888812625,7.5521219511589,7.78779381812196
272,2723970244.92,32154911299.848,10005416,35591813,64,4,33554432,65536,8,2048,3.31132995230379,0.0628813446425515,256,2.40823996531185,9.4352023592842,10.5072473159079,7.00023515021847,7.55135011095528
273,3209012076.176,29946891580.638,69964795,153100276.666667,16,2,25165824,393216,2,64,1.80617997398389,0.647912404419206,32,1.50514997831991,9.50637135143852,10.4763517502834,7.84487956596787,8.18497597551014
274,3330529723.336,33760565359.824,69740990,124606440.333333,32,1,33554432,131072,4,128,2.10720996964787,0.980940615465226,32,1.50514997831991,9.52251331387434,10.5284097107793,7.84348810805982,8.09554048958595
275,4881325656.16589,59220477726.1957,140376276,179072686,16,1,8388608,262144,32,512,2.70926996097583,0.544116765393849,16,1.20411998265592,9.68853778244816,10.7724719064814,8.14729371696134,8.25302934785844
276,3193119020.43601,52432492327.8589,33938612,60131490,32,2,25165824,393216,36,2304,3.36248247475117,0.381006344746259,64,1.80617997398389,9.50421510674967,10.7196005019729,7.53069407684238,7.77910196537486
277,3479141056.50101,49559494473.3749,37065983,63880244,32,2,25165824,131072,32,2048,3.31132995230379,0.0882528604486084,64,1.80617997398389,9.54147203691607,10.6951268677496,7.56897552221885,7.80536656632135
278,4383579951.41598,36630988200.512,139024234,193758109,16,1,8388608,131072,8,128,2.10720996964787,0.0866644179346158,16,1.20411998265592,9.64182893199042,10.56384863486,8.14309051086644,8.28725988728291
279,3458294911.53001,47307419008.5411,37137648,60339214,16,4,33554432,524288,32,2048,3.31132995230379,0.432160244610121,64,1.80617997398389,9.53886202566113,10.6749292545181,7.56981439555437,7.78059964860188
280,3022500506.88,36368064015.9599,19025886,41882424.6666667,32,4,25165824,262144,16,2048,3.31132995230379,0.95409526829267,128,2.10720996964787,9.48036638236496,10.5607201828374,7.27934489019696,7.62203181600758
281,3457733611.05001,47306273736.9061,37129513,60371536,16,4,33554432,393216,32,2048,3.31132995230379,0.293449822817583,64,1.80617997398389,9.53879153153263,10.6749187404977,7.56971925294822,7.78083222551122
282,3723990456.57596,39045489236.4559,70750801,98960199,16,2,16777216,65536,16,512,2.70926996097583,0.896099095068412,32,1.50514997831991,9.57100855934966,10.5915708688697,7.84973136105726,7.99546055994882
283,3179611594.03101,67035282355.3191,22107217,55995120,128,1,33554432,262144,48,6144,3.78845120702346,0.185018565037389,128,2.10720996964787,9.50237407191167,10.8263034429858,7.34453407421075,7.74815017969512
284,3551553723.20801,47025674763.502,6688896,31305413.3333333,128,8,25165824,393216,32,32768,4.51544993495972,0.711163047628671,1024,3.01029995663981,9.55041838849036,10.6723350358856,6.82535444352667,7.49561944225948
285,3631974852.95596,72103370426.743,67309248,88813788,16,2,16777216,65536,64,2048,3.31132995230379,0.657136923092551,32,1.50514997831991,9.56014283289413,10.8579555660166,7.82807473850988,7.94848039356555
286,4383579951.41598,36922867919.424,138969478,194236050,16,1,25165824,131072,8,128,2.10720996964787,0.250107590538865,16,1.20411998265592,9.64182893199042,10.5672954267311,8.14291942621285,8.28832983763731
287,3457789698.93201,35699494138.796,69972138,114441084.833333,32,1,25165824,131072,6,192,2.28330122870355,0.0486983249468927,32,1.50514997831991,9.53879857616442,10.5526620622106,7.84492514399098,8.0585819660058
288,3032077281.47701,50486941778.047,10521626,35125701.0000001,64,4,25165824,131072,36,9216,3.96454246607914,0.283417690082474,256,2.40823996531185,9.48174026638326,10.7031790643151,7.02208286037475,7.5456250001699
289,3792922046.58595,45424467902.3798,63329255,93220512,16,2,16777216,65536,24,768,2.88536122003151,0.290468943004114,32,1.50514997831991,9.57897391702774,10.6572898487283,7.80160437905381,7.96951148390191
290,2699470936.436,31275129928.112,18285520,38610357.3333333,16,8,33554432,262144,6,768,2.88536122003151,0.50029269818713,128,2.10720996964787,9.43127865604752,10.4951991225843,7.26210731523023,7.58670382097595
291,2879384466.376,36045452383.056,35468293,81257230.3333333,64,1,33554432,524288,4,256,2.40823996531185,0.276602637136619,64,1.80617997398389,9.45929965740248,10.5568504804417,7.54984028747054,7.90986201524058
292,3155031941.376,40485404097.032,23923540,60524863,128,1,8388608,65536,16,2048,3.31132995230379,0.262523985527329,128,2.10720996964787,9.4990037603767,10.6072984784581,7.37882544323922,7.78193381507517
293,4692327216.55089,82144635173.6322,124747807,159810659,16,1,25165824,65536,64,1024,3.01029995663981,0.414551945417271,16,1.20411998265592,9.67138828975794,10.9145792051348,8.09603291969687,8.20360574237786
294,3046095780.096,37498879252.4559,19028324,46268723,64,2,33554432,393216,16,2048,3.31132995230379,0.784571776410588,128,2.10720996964787,9.4837435549794,10.5740182879478,7.27940053765086,7.66528751329487
295,2995133327.24801,34642382830.324,35916531,57136378.3333333,16,4,33554432,65536,12,768,2.88536122003151,0.12956446944739,64,1.80617997398389,9.47641615961325,10.5396077567422,7.55529438366589,7.75691270857566
296,3470353273.74401,37651618254.356,66790739,96001087.3333334,16,2,25165824,65536,12,384,2.58433122436753,0.657851883623962,32,1.50514997831991,9.54037368719093,10.575783646774,7.82471624870274,7.98227615199991
297,3029228847.41602,38728936720.96,35733258,74886916,64,1,16777216,131072,8,512,2.70926996097583,0.316333549057449,64,1.80617997398389,9.48133208396861,10.588035573863,7.55307261505261,7.87440594579867
298,2670750134.584,32047599029.896,6716939,31878610,128,4,25165824,65536,8,4096,3.61235994796777,0.679574629632664,512,2.70926996097583,9.42663325895085,10.5057954982191,6.8271714042636,7.50349937663591
299,3526671371.36601,53657593887.0238,37188496,73552961,64,1,16777216,262144,32,2048,3.31132995230379,0.432275406580178,64,1.80617997398389,9.54736499234347,10.7296311941463,7.57040861470991,7.86660016068118
300,3746390215.53096,53256401570.9088,64597502,89884524,16,2,33554432,262144,36,1152,3.06145247908719,0.625570166904728,32,1.50514997831991,9.57361301052609,10.7263718186802,7.81021572405404,7.95368492287917
301,2843079949.172,31320310946.972,22941169,60045230.3333333,128,1,33554432,262144,6,768,2.88536122003151,0.492626578605559,128,2.10720996964787,9.45378907249242,10.495826065068,7.3606155442241,7.77847851511638
302,3291484147.456,37011220380.3279,10552538,33382428,32,8,25165824,393216,16,4096,3.61235994796777,0.0208317715529868,256,2.40823996531185,9.51739176777111,10.568333405433,7.02335692473648,7.52351792097875
303,3832192142.51095,67936588316.5541,67983950,104455416,32,1,16777216,131072,48,1536,3.18639121569549,0.287196018872633,32,1.50514997831991,9.58344727606941,10.832103733401,7.83240639433599,8.01893096301363
304,3330834834.376,33760565359.824,69887430,122960986.333333,32,1,25165824,65536,4,128,2.10720996964787,0.967192679591817,32,1.50514997831991,9.52255309792759,10.5284097107793,7.84439907027293,8.08976733820514
305,2733096206.64801,32458700206.736,18392565,42363529,32,4,25165824,393216,8,1024,3.01029995663981,0.0134336116731906,128,2.10720996964787,9.43665491939151,10.5113311247217,7.26464229952989,7.62699213088278
306,2960161862.516,32538113273.694,35535950,66032019.3333333,32,2,25165824,262144,6,384,2.58433122436753,0.0417196288604977,64,1.80617997398389,9.47131545905745,10.5123923667146,7.55066793014127,7.81975457868925
307,2572569069.528,29648694879.744,18160039,42257173.3333333,16,8,33554432,393216,4,512,2.70926996097583,0.761443628734735,128,2.10720996964787,9.41036704373076,10.472005580702,7.25911677686495,7.62590044286317
308,2865588076.85601,32744275586.88,23055974,59585543,128,1,25165824,262144,8,1024,3.01029995663981,0.737946124807435,128,2.10720996964787,9.45721376149546,10.5151353868216,7.36278347372048,7.77514090140234
309,3291812759.56501,58350694729.9871,33240013,53908505,16,4,33554432,262144,48,3072,3.48742121135947,0.852113749480561,64,1.80617997398389,9.51743512429225,10.7660460311715,7.52166118496247,7.73165728806582
310,3046095780.096,37499260641.2559,19027335,46299707,64,2,25165824,131072,16,2048,3.31132995230379,0.267471485334247,128,2.10720996964787,9.4837435549794,10.574022704992,7.27937796454326,7.66557824266621
311,2883563602.23201,33107811517.984,12358618,42564793,128,2,25165824,131072,8,2048,3.31132995230379,0.539088129360401,256,2.40823996531185,9.45992953500607,10.5199304741053,7.09196990857391,7.62905052568384
312,3803116411.34095,45422966806.4098,63942437,91808960,16,2,25165824,262144,24,768,2.88536122003151,0.532151002555553,32,1.50514997831991,9.58013961913476,10.6572754968052,7.8057891842579,7.96288506778805
313,2574953179.508,30886149086.372,5452217,29138630.8333333,64,8,25165824,393216,6,3072,3.48742121135947,0.861576377641622,512,2.70926996097583,9.41076933665248,10.4897637634392,6.73657313256746,7.46446914127412
314,2995590993.80801,34642395543.284,36013508,57267453.3333333,16,4,25165824,524288,12,768,2.88536122003151,0.00648649799273209,64,1.80617997398389,9.47648251621765,10.5396079161183,7.556465427143,7.75790787059592
315,2706822363.02399,35389815309.364,7010017,31403874.3333334,128,4,25165824,393216,12,6144,3.78845120702346,0.454885927090681,512,2.70926996097583,9.43245975584815,10.5488782961686,6.84571907117596,7.49698323080542
316,3979939772.63095,57414702449.9979,71522634,108158839,32,1,4194304,65536,32,1024,3.01029995663981,0.898971870827705,32,1.50514997831991,9.59987650006064,10.7590231184484,7.8544435000636,8.03406201681317
317,3231819570.73001,46824576797.725,19795408,42217915,32,4,33554432,65536,32,4096,3.61235994796777,0.423940489223308,128,2.10720996964787,9.50944710655067,10.6704738608953,7.29656445735483,7.62549678116599
318,2445482337.096,28541681534.082,6261470,31647910.5,128,4,25165824,262144,2,1024,3.01029995663981,0.820914411127433,512,2.70926996097583,9.38836453040431,10.4554795560057,6.79667630412779,7.50034504173802
319,3090419383.69599,34987515229.24,4965981,30209867.3333333,128,8,25165824,262144,12,12288,4.08948120268744,0.0824410032676771,1024,3.01029995663981,9.49001741912259,10.5439131005124,6.69600505359733,7.48014881807276
320,2468788892.16,28769478564.224,18138581,67472302.6666667,32,4,25165824,131072,1,128,2.10720996964787,0.787714226661728,128,2.10720996964787,9.39248395469912,10.4589319905406,7.25860330874532,7.82912553182956
321,3065391491.98402,36934242381,34383067,71170928.3333333,64,1,16777216,262144,12,768,2.88536122003151,0.832848514819858,64,1.80617997398389,9.48648594768014,10.5674291949199,7.536344613531,7.85230263067749
322,3233313875.06599,50097134445.276,22004295,59475359,128,1,16777216,131072,24,3072,3.48742121135947,0.0718454580725299,128,2.10720996964787,9.50964786594548,10.6998128849452,7.34250745867426,7.77433707216787
323,2648282216.308,30389423703.526,6597369,32279543.8333333,128,4,25165824,65536,6,3072,3.48742121135947,0.348587241707552,512,2.70926996097583,9.4229642641719,10.4827224643198,6.81937077545261,7.50892738874935
324,4383579951.41598,36922867919.424,139113009,195126037,16,1,25165824,524288,8,128,2.10720996964787,0.33814584361953,16,1.20411998265592,9.64182893199042,10.5672954267311,8.1433677444618,8.29031522414059
325,4235431252.936,33125345515.879,138711813,223831849.333333,16,1,4194304,262144,4,64,1.80617997398389,0.535832540961061,16,1.20411998265592,9.62689763691822,10.5201604169028,8.14211344811189,8.34992188293221
326,3102309101.005,42331150031.6039,18832972,43303085,32,4,33554432,393216,24,3072,3.48742121135947,0.476425761094234,128,2.10720996964787,9.49168506690537,10.6266600673305,7.27491886071509,7.63651883747924
327,3284782027.72,31556248499.248,69823091,118684844.333333,16,2,25165824,393216,4,128,2.10720996964787,0.462271022331293,32,1.50514997831991,9.51650655584429,10.4990853673854,7.843999070696,8.07439526450946
328,3029228847.41602,38729292683.84,35751641,74597997,64,1,16777216,262144,8,512,2.70926996097583,0.605604119013838,64,1.80617997398389,9.48133208396861,10.5880395655038,7.55329598070741,7.8727271665675
329,2995133327.24801,34642764219.124,36030117,57047257.3333333,16,4,25165824,393216,12,768,2.88536122003151,0.549063051063908,64,1.80617997398389,9.47641615961325,10.5396125379994,7.55666567240211,7.75623476963712
330,2733467550.664,32306062940.848,12013054,42638397.3333333,128,2,25165824,262144,4,1024,3.01029995663981,0.935256582562304,256,2.40823996531185,9.43671392269393,10.5092840348593,7.07965342927973,7.62980087232315
331,3722810139.11096,53199608485.1488,64138012,90539462,16,2,8388608,262144,36,1152,3.06145247908719,0.0127713566031306,32,1.50514997831991,9.57087088804783,10.7259084361792,7.80711549455702,7.95683790951945
332,2960161862.516,32438269753.182,35557314,65418440.3333333,32,2,16777216,131072,6,384,2.58433122436753,0.325211945003796,64,1.80617997398389,9.47131545905745,10.5110576810297,7.55092894692594,7.81570018572749
333,4673023815.93596,44194723804.1681,139638312,181972917,16,1,25165824,262144,16,256,2.40823996531185,0.357488167837688,16,1.20411998265592,9.66959799439971,10.6453704241113,8.14500459026018,8.26000675681651
334,3411710258.03601,33697711163.136,70008530,109387048.833333,16,2,33554432,262144,6,192,2.28330122870355,0.728606252365353,32,1.50514997831991,9.53297214128821,10.5276004034536,7.84515095867479,8.03896590560641
335,3434217005.368,35920145103.136,70118524,106634755,16,2,16777216,131072,8,256,2.40823996531185,0.80434004481876,32,1.50514997831991,9.53582773440562,10.5553380823762,7.84583276558773,8.02789877546641
336,2979625224.564,31000669176.87,9818895,29978553.3333333,32,8,33554432,524288,6,1536,3.18639121569549,0.131471707930154,256,2.40823996531185,9.47416164221737,10.4913710685661,6.99206261585164,7.47681067139053
337,3029228847.41602,38729292683.84,35753660,74412362,64,1,16777216,262144,8,512,2.70926996097583,0.76095195113826,64,1.80617997398389,9.48133208396861,10.5880395655038,7.55332050589776,7.87164509014816
338,2732740243.76801,32458700206.736,18404192,41576085,32,4,25165824,524288,8,1024,3.01029995663981,0.512316204670593,128,2.10720996964787,9.43659835249049,10.5113311247217,7.26491675535268,7.61884359170669
339,3068207672.78501,57330537969.8931,17894729,41368726,32,4,33554432,524288,48,6144,3.78845120702346,0.734317975190717,128,2.10720996964787,9.4868847516564,10.7583860170627,7.25272512576621,7.6166721464771
340,2943392116.52601,52189503820.2639,18816230,46078977,64,2,25165824,393216,36,4608,3.66351247041516,0.771913318379859,128,2.10720996964787,9.46884812234418,10.7175831679199,7.27453261302276,7.66350282874444
341,3250492948.46601,52516753608.3339,33321239,60652478,32,2,16777216,65536,36,2304,3.36248247475117,0.828254270852646,64,1.80617997398389,9.51194922822948,10.720297871767,7.52272114162007,7.7828485489741
342,3291484147.456,37011220380.3279,10562389,33344188,32,8,33554432,65536,16,4096,3.61235994796777,0.830549120538954,256,2.40823996531185,9.51739176777111,10.568333405433,7.02376215798702,7.52302014591382
343,4420378243.98403,42721379067.6081,131832009,184909712.333333,16,1,8388608,131072,12,192,2.28330122870355,0.990416609468877,16,1.20411998265592,9.64545943275333,10.6306452634911,8.12002087038169,8.26695972296012
344,3125752550.296,44250689598.8269,17402814,47594108,64,2,33554432,65536,24,3072,3.48742121135947,0.456461055926632,128,2.10720996964787,9.49495459419032,10.6459200430933,7.24061947850449,7.67755319176523
345,3029228847.41602,38729292683.84,35755772,75278753,64,1,16777216,262144,8,512,2.70926996097583,0.550828605659051,64,1.80617997398389,9.48133208396861,10.5880395655038,7.55334615929538,7.87667241634767
346,2619247902.72,28788400277.163,12002786,48441116.6666667,128,2,16777216,65536,1,256,2.40823996531185,0.168057977349799,256,2.40823996531185,9.4181766048354,10.4592175325369,7.07928206304712,7.68521414596114
347,2865232113.97601,32744275586.88,23040520,59486422,128,1,25165824,524288,8,1024,3.01029995663981,0.124170026358908,128,2.10720996964787,9.4571598101553,10.5151353868216,7.36249227642575,7.77441784768799
348,3132255262.41601,56867030360.977,10828978,32452056,32,8,33554432,524288,48,12288,4.08948120268744,0.663828017679073,256,2.40823996531185,9.4958571475562,10.7548605496604,7.03458747140794,7.51124221673482
349,4383579951.41598,36631344163.392,139029127,194235876,16,1,8388608,262144,8,128,2.10720996964787,0.637787474603784,16,1.20411998265592,9.64182893199042,10.563852855111,8.14310579572322,8.28832944858865
350,3224878864.50599,50097720590.5411,21234832,60378800,128,1,16777216,131072,24,3072,3.48742121135947,0.475558254079256,128,2.10720996964787,9.50851340595899,10.6998179662371,7.32704882940668,7.7808844773761
351,4361071823.73203,37750921864.4361,139038547,206255856.333333,16,1,16777216,524288,6,96,1.98227123303957,0.992326376690351,16,1.20411998265592,9.63959323925165,10.5769275614155,8.14313522060359,8.31440628855356
352,4159634581.136,32650560229.202,139243833,291024867.666667,16,1,4194304,131072,2,32,1.50514997831991,0.222012825779689,16,1.20411998265592,9.6190551800578,10.5138906374446,8.14377596971019,8.4639301004257
353,3038279205.26399,34911090150.872,9959892,32396163.3333334,32,8,33554432,393216,12,3072,3.48742121135947,0.847292467349729,256,2.40823996531185,9.4826276812232,10.542963410519,6.99825462918089,7.51049357990338
354,2722313541.94401,31209875295.456,18389144,40474272,16,8,25165824,65536,8,1024,3.01029995663981,0.518085289963167,128,2.10720996964787,9.43493814353233,10.4942920333688,7.26456151364651,7.60717904595596
355,3025337338.79501,57366808678.4181,18449067,41011482,32,4,8388608,65536,48,6144,3.78845120702346,0.0126695885193097,128,2.10720996964787,9.48077380748731,10.7586606907069,7.26597440805621,7.61290546333267
356,4119081277.256,31031954766.952,141455139,434575489.666667,16,1,8388608,524288,1,16,1.20411998265592,0.749873325910655,16,1.20411998265592,9.61480036149163,10.4918091335526,8.15061872979797,8.63806522819091
357,3434572968.248,35935486425.376,70118923,106142790,16,2,33554432,262144,8,256,2.40823996531185,0.397206942600407,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84583523687485,8.02589049902428
358,2756678291.76801,31669665144.864,18365547,46795167,64,2,33554432,65536,8,1024,3.01029995663981,0.0292620794589049,128,2.10720996964787,9.44038608628635,10.5006434714393,7.26400386791376,7.67020100150112
359,2832852243.4,32108442990.512,35300414,70321945.3333333,32,2,25165824,131072,4,256,2.40823996531185,0.985775032508415,64,1.80617997398389,9.45222392307338,10.5066192461762,7.54777979878332,7.84709087622735
360,3272060672.256,38139058266.5999,36265886,64496375,32,2,33554432,131072,16,1024,3.01029995663981,0.419784153579762,64,1.80617997398389,9.5148213479888,10.5813699652001,7.55949829203382,7.80953530592615
361,2520680803.272,29088520565.66,6382057,31393519.6666667,128,4,33554432,393216,4,2048,3.31132995230379,0.630422766197706,512,2.70926996097583,9.40151785394523,10.4637216337081,6.80496067868465,7.49684000910943
362,2843079949.172,31320310946.972,23020908,60181856.3333333,128,1,33554432,524288,6,768,2.88536122003151,0.190246780672878,128,2.10720996964787,9.45378907249242,10.495826065068,7.36212244925088,7.77946557959697
363,3028872884.53602,38728936720.96,35695391,74858849,64,1,33554432,524288,8,512,2.70926996097583,0.478155622470907,64,1.80617997398389,9.48128104728367,10.588035573863,7.55261214349345,7.87424314528987
364,2445482337.096,28541884941.442,6231789,30977456.5,128,4,33554432,131072,2,1024,3.01029995663981,0.614774712196927,512,2.70926996097583,9.38836453040431,10.4554826510714,6.79461274028598,7.49104575579365
365,3978651916.61595,54481090944.7028,71581210,108034891,32,1,16777216,393216,32,1024,3.01029995663981,0.311699500708799,32,1.50514997831991,9.59973594535259,10.7362457954268,7.85479903537672,8.03356403809435
366,3933412142.52095,50515082024.8329,71544437,99138448,16,2,8388608,262144,32,1024,3.01029995663981,0.376785363209904,32,1.50514997831991,9.59476945412522,10.7034210625198,7.85457587046297,7.99624211579657
367,3011711248.128,36840334690.216,19054517,39850920,16,8,16777216,131072,16,2048,3.31132995230379,0.61802025990911,128,2.10720996964787,9.47881333095626,10.5663235670583,7.27999794461208,7.60043835198837
368,3254903383.48101,48947227812.1719,19845704,47475864,64,2,25165824,393216,32,4096,3.61235994796777,0.826978128006295,128,2.10720996964787,9.5125381017694,10.6897281000213,7.29766650953657,7.67647287708505
369,2531117399.696,29650122389.47,17902549,53903473.6666667,64,2,25165824,65536,2,256,2.40823996531185,0.431366558701573,128,2.10720996964787,9.4033122893138,10.4720264903803,7.25291487108163,7.73161675304677
370,3272060672.256,38139058266.5999,36277672,64729141,32,2,25165824,262144,16,1024,3.01029995663981,0.380167173846041,64,1.80617997398389,9.5148213479888,10.5813699652001,7.55963940986564,7.81109984367118
371,2669941457.208,32127759064.288,9889417,31509916,32,8,16777216,65536,8,2048,3.31132995230379,0.0505110051014919,256,2.40823996531185,9.42650173885886,10.5068804342364,6.99517068986352,7.49844724542138
372,4383579951.41598,36922511956.544,138997894,194261826,16,1,33554432,262144,8,128,2.10720996964787,0.536013184316745,16,1.20411998265592,9.64182893199042,10.5672912398012,8.14300822017418,8.28838746665035
373,3412091646.83601,33706423348.992,69955870,108575307.833333,16,2,25165824,65536,6,192,2.28330122870355,0.465750995487909,32,1.50514997831991,9.53302068755429,10.527712671174,7.84482416202512,8.03573106935021
374,3090304967.05599,34987845766.2,5033006,30624403.3333333,128,8,25165824,65536,12,12288,4.08948120268744,0.884195954031918,1024,3.01029995663981,9.49000133993427,10.5439172033959,6.70182744813315,7.48606763593372
375,4383579951.41598,36631344163.392,139143429,194258915,16,1,8388608,393216,8,128,2.10720996964787,0.3316892627902,16,1.20411998265592,9.64182893199042,10.563852855111,8.14346270174859,8.28838095872887
376,2856771898.95601,50436375078.791,7895677,31802588.0000001,128,4,33554432,65536,36,18432,4.26557246174312,0.421477010130951,512,2.70926996097583,9.45587556520616,10.7027438657708,6.8973893737058,7.50246246301544
377,3332225405.896,30713151215.195,70010483,125131882.333333,32,1,4194304,65536,4,128,2.10720996964787,0.807339125098577,32,1.50514997831991,9.5227343712539,10.4873243779918,7.84516307384551,8.09736797761777
378,3690798245.24596,61704048588.7178,63837700,89312477,16,2,16777216,65536,48,1536,3.18639121569549,0.0402272015735899,32,1.50514997831991,9.56712030545813,10.7903136603388,7.80507723148643,7.95091213429432
379,3092646397.103,42501047341.4509,18165484,37721565,16,8,25165824,65536,24,3072,3.48742121135947,0.153708350802537,128,2.10720996964787,9.49033026705593,10.6283996323799,7.25924697366743,7.57658970253732
380,2583331986.376,28857073353.504,18047169,42804086.3333333,32,4,33554432,131072,4,512,2.70926996097583,0.319535784608519,128,2.10720996964787,9.41218022134421,10.4602522834146,7.25640908523857,7.63148523133338
381,3382628761.13001,49003681218.6659,13772798,43356083,128,2,25165824,65536,32,8192,3.91338994363175,0.863134540899587,256,2.40823996531185,9.52925433717917,10.6902287060061,7.1390221779127,7.63705003902093
382,2786731236.19501,49570107119.7639,6816299,30595434,64,8,33554432,393216,36,18432,4.26557246174312,0.478864738757591,512,2.70926996097583,9.44509508558956,10.6952198574057,6.8335486326979,7.48565661809708
383,3768381887.07096,67892919022.6091,64021202,98256978,32,1,16777216,262144,48,1536,3.18639121569549,0.189988170372617,32,1.50514997831991,9.57615490766746,10.8318244813531,7.80632382377667,7.99236340280606
384,3065874584.46402,36934928880.84,34323323,72208323.3333333,64,1,16777216,262144,12,768,2.88536122003151,0.73780163409066,64,1.80617997398389,9.48655438522506,10.5674372671126,7.53558932727403,7.85858726085766
385,2852341968.856,29670003363.2,9587983,32196948.6666667,32,8,33554432,262144,4,1024,3.01029995663981,0.112258540018542,256,2.40823996531185,9.4552015921069,10.4723175955457,6.98172725533526,7.50781471517343
386,3298037786.83601,67334828221.5891,34045652,69239687,64,1,25165824,524288,48,3072,3.48742121135947,0.941620747692764,64,1.80617997398389,9.51825562720915,10.8282397565267,7.53206165566198,7.84035509596708
387,3518202146.70401,38228345759.632,67185817,105984657.333333,32,1,25165824,262144,12,384,2.58433122436753,0.450209272613299,32,1.50514997831991,9.54632078926468,10.5823855053691,7.82727760268567,8.02524300000304
388,3229604293.39501,46824569751.325,19824223,42370844,32,4,25165824,131072,32,4096,3.61235994796777,0.211485910073701,128,2.10720996964787,9.50914931374822,10.6704737955404,7.29719617437928,7.62706711495431
389,3434217005.368,35935486425.376,70157372,106291752,16,2,25165824,524288,8,256,2.40823996531185,0.258579596345103,32,1.50514997831991,9.53582773440562,10.5555235278745,7.84607331258041,8.02649956555939
390,2979243835.764,31000287788.07,9808120,28394416.3333333,32,8,33554432,262144,6,1536,3.18639121569549,0.463308687229822,256,2.40823996531185,9.4741060494363,10.4913657255824,6.99158577069585,7.45323294589083
391,2960154434.81601,37778410223.9599,7330696,32809895.6666667,128,4,33554432,65536,16,8192,3.91338994363175,0.391171399876232,512,2.70926996097583,9.47131436931529,10.5772436781626,6.86514520992213,7.51600484936005
392,2760067899.27999,35469011104.82,10327137,34826187.3333334,64,4,33554432,524288,12,3072,3.48742121135947,0.68006118195497,256,2.40823996531185,9.44091976609417,10.5498490802761,7.01397993841816,7.54190593180166
393,2701502326.644,31275972284.64,9907469,32918640.3333333,64,4,25165824,65536,6,1536,3.18639121569549,0.0487075615490512,256,2.40823996531185,9.4316053459075,10.4952108196058,6.99596272212154,7.51744188887543
394,3250161081.6,37041632740.4239,36269866,57812878.6666666,16,4,4194304,65536,16,1024,3.01029995663981,0.0436514550947806,64,1.80617997398389,9.51190488563008,10.5686901214907,7.5595459510707,7.76202459466352
395,2597795785.016,31326477054.88,5539423,28632027,64,8,33554432,524288,8,4096,3.61235994796777,0.37691076636776,512,2.70926996097583,9.41460500781224,10.495911557293,6.74346452989693,7.45685209492182
396,2883563602.23201,33107811517.984,12339234,41738227,128,2,25165824,524288,8,2048,3.31132995230379,0.341521116689838,256,2.40823996531185,9.45992953500607,10.5199304741053,7.09128820022407,7.62053399670666
397,3279542043.12601,67295761517.6191,33413821,69546586,64,1,8388608,65536,48,3072,3.48742121135947,0.705354927430362,64,1.80617997398389,9.51581320284915,10.8279877119584,7.52392614173601,7.8422758155969
398,3412091646.83601,33607363507.968,69991695,109144318.833333,16,2,16777216,131072,6,192,2.28330122870355,0.0668144065795116,32,1.50514997831991,9.53302068755429,10.5264344434765,7.84504651101925,8.03800113479049
399,3022500506.88,36368064015.9599,19007161,42127594.6666667,32,4,25165824,131072,16,2048,3.31132995230379,0.0106427892887981,128,2.10720996964787,9.48036638236496,10.5607201828374,7.27891725341936,7.6245666631901
400,2715743695.816,34772958535.248,22704295,61876603.3333333,128,1,25165824,131072,4,512,2.70926996097583,0.0779829103915368,128,2.10720996964787,9.43388878006161,10.5412416426784,7.35610802099746,7.79152646543331
401,2658206117.52,30397033298.334,11904398,40786126.6666667,128,2,33554432,65536,2,512,2.70926996097583,0.949112665922059,256,2.40823996531185,9.42458865314206,10.4828311992326,7.07570743822149,7.61051246366066
402,3155031941.376,39820114475.528,23665582,60213652,128,1,33554432,65536,16,2048,3.31132995230379,0.0412849971339865,128,2.10720996964787,9.4990037603767,10.6001025042102,7.374117189399,7.77969496826926
403,2372522494.28,28432143827.99,5055131,27685959.6666667,64,8,33554432,131072,2,1024,3.01029995663981,0.500362380463265,512,2.70926996097583,9.375210338737,10.4538096074064,6.70373241449477,7.44225958187412
404,2756678291.76801,31900682657.824,18498533,44735083,64,2,8388608,65536,8,1024,3.01029995663981,0.122112869298064,128,2.10720996964787,9.44038608628635,10.50379997683,7.26713728865886,7.65064824745575
405,3976411213.36095,54480389404.8628,71544591,107719542,32,1,25165824,524288,32,1024,3.01029995663981,0.4425513805751,32,1.50514997831991,9.59949128982464,10.7362402030857,7.85457680528447,8.03229449821798
406,3172981090.56001,38854028572.6479,12970598,42643786,128,2,25165824,262144,16,4096,3.61235994796777,0.265550387422175,256,2.40823996531185,9.50146748392206,10.5894360552133,7.11295999937731,7.62985575525672
407,3065467769.74402,36934191529.16,32447130,71250416.3333333,64,1,33554432,393216,12,768,2.88536122003151,0.557009875589804,64,1.80617997398389,9.48649675432529,10.5674285969737,7.51117628880093,7.85278740637516
408,2531320807.056,29649843216.35,17977749,53457625.6666667,64,2,33554432,262144,2,256,2.40823996531185,0.479175127775716,128,2.10720996964787,9.40334718897696,10.4720224012263,7.2547353126431,7.72800966555475
409,2865232113.97601,32744275586.88,23042601,59725317,128,1,33554432,131072,8,1024,3.01029995663981,0.378372086650018,128,2.10720996964787,9.4571598101553,10.5151353868216,7.36253149975949,7.77615846350329
410,3343180915.036,46007959149.1478,34893277,61228001,32,2,16777216,131072,24,1536,3.18639121569549,0.052043981957629,64,1.80617997398389,9.52415987891859,10.6628329689761,7.54274175810349,7.78695008062075
411,3388343490.456,50364429228.926,34818302,71541631,64,1,16777216,262144,24,1536,3.18639121569549,0.674182056178991,64,1.80617997398389,9.52998743012622,10.702123916533,7.54180758786083,7.85455883693436
412,2979243835.764,31003164285.99,9796429,29797725.3333333,32,8,25165824,393216,6,1536,3.18639121569549,0.365842914441532,256,2.40823996531185,9.4741060494363,10.4914060216347,6.9910677952617,7.47418311263712
413,4383579951.41598,38688100264.5119,139051222,193475782,16,1,16777216,262144,8,128,2.10720996964787,0.167957384170659,16,1.20411998265592,9.64182893199042,10.5875774047046,8.14317480985264,8.28662661068823
414,2979625224.564,31000669176.87,9791842,29293121.3333333,32,8,33554432,262144,6,1536,3.18639121569549,0.871117783911212,256,2.40823996531185,9.47416164221737,10.4913710685661,6.99086439713382,7.46676565046679
415,3217948529.71301,46163947876.1309,19868399,42304067,16,8,33554432,393216,32,4096,3.61235994796777,0.412177138553304,128,2.10720996964787,9.50757909338626,10.6643029419914,7.298162872974,7.62638212129354
416,2639947024.016,31999744861.886,22626509,66409501.6666667,128,1,33554432,262144,2,256,2.40823996531185,0.0417039858862092,128,2.10720996964787,9.42159521194242,10.5051465156475,7.35461755267368,7.82223022132861
417,3283309339.69101,67339221520.0741,33805464,68425899,64,1,8388608,65536,48,3072,3.48742121135947,0.928645311707259,64,1.80617997398389,9.51631180206895,10.8282680913884,7.52898690126183,7.83522051201091
418,4882407256.16589,61681194202.9882,140408364,178760384,16,1,4194304,131072,32,512,2.70926996097583,0.0507598764105257,16,1.20411998265592,9.68863400239145,10.7901527734532,8.14739297909616,8.25227127890901
419,4119081277.256,30975726069.4,141422946,434809095.666667,16,1,25165824,393216,1,16,1.20411998265592,0.722780904731542,16,1.20411998265592,9.61480036149163,10.4910214950074,8.1505198798477,8.63829862041087
420,3053781666.104,32115692084.576,4732969,31031917.6666667,128,8,33554432,131072,8,8192,3.91338994363175,0.651366709561997,1024,3.01029995663981,9.48483798340939,10.5067172853809,6.67513365993534,7.49180861433111
421,4383579951.41598,36922867919.424,139331660,195112380,16,1,33554432,262144,8,128,2.10720996964787,0.486263715591068,16,1.20411998265592,9.64182893199042,10.5672954267311,8.14404981133434,8.29028482651963
422,2959061098.80801,31863379213.44,35619930,59995117,16,4,16777216,65536,8,512,2.70926996097583,0.206269692246317,64,1.80617997398389,9.47115393258247,10.5032918322287,7.55169306165604,7.77811590461276
423,3326799196.395,42986776663.6129,33936318,55110913,16,4,8388608,65536,24,1536,3.18639121569549,0.925821664241899,64,1.80617997398389,9.52202658790536,10.6333348810396,7.53066472074457,7.74123760586448
424,3977738326.91595,54480633769.0078,71502464,107581623,32,1,33554432,131072,32,1024,3.01029995663981,0.633811735647092,32,1.50514997831991,9.59963620993111,10.7362421510483,7.85432100799919,8.03173809185721
425,3089898152.33599,34987896618.04,5049123,29939943.3333333,128,8,33554432,524288,12,12288,4.08948120268744,0.686719204006042,1024,3.01029995663981,9.48994416466515,10.5439178346053,6.70321595052726,7.47625097402828
426,3931166753.78095,50513606122.8279,71566821,99141982,16,2,8388608,262144,32,1024,3.01029995663981,0.0216467106582152,32,1.50514997831991,9.59452146628534,10.703408373528,7.85471172627051,7.99625759686749
427,3053781666.104,32115692084.576,4730901,29552447.6666667,128,8,33554432,65536,8,8192,3.91338994363175,0.377960842327731,1024,3.01029995663981,9.48483798340939,10.5067172853809,6.67494385999032,7.47059345692977
428,2966850947.47601,60608993360.0528,18287655,44104084,64,2,25165824,262144,48,6144,3.78845120702346,0.955026906689981,128,2.10720996964787,9.47229572821279,10.7825370709791,7.26215802008262,7.64447880662298
429,2865232113.97601,32744275586.88,23030058,59354045,128,1,25165824,131072,8,1024,3.01029995663981,0.426602690495881,128,2.10720996964787,9.4571598101553,10.5151353868216,7.36229503171361,7.77345032162789
430,3160823634.69001,61001177593.8978,12736653,39644837,128,2,25165824,393216,48,12288,4.08948120268744,0.488386856545818,256,2.40823996531185,9.49980026407186,10.7853382189058,7.1050553169629,7.59818663658653
431,3770123079.93597,46733176054.7921,70769941,109153542,32,1,25165824,393216,16,512,2.70926996097583,0.618744625797492,32,1.50514997831991,9.57635552847224,10.6696252973136,7.84984883353962,8.03803783300069
432,3273374966.016,38381225685.4799,36300048,62756277,32,2,4194304,65536,16,1024,3.01029995663981,0.387741067562174,64,1.80617997398389,9.5149957567117,10.5841188396006,7.55990719930943,7.79765717127061
433,2634446215.56799,34227943115.832,5625315,30485502.3333334,64,8,25165824,131072,12,6144,3.78845120702346,0.787967033568236,512,2.70926996097583,9.42068933651273,10.5343808015543,6.75014684659344,7.48409335562487
434,3053781666.104,32115692084.576,4730901,29876510.6666667,128,8,33554432,262144,8,8192,3.91338994363175,0.642674757200116,1024,3.01029995663981,9.48483798340939,10.5067172853809,6.67494385999032,7.47532987404357
435,3019707498.38401,36605685406.32,35975016,61793605.3333333,32,2,8388608,131072,12,768,2.88536122003151,0.709419901871122,64,1.80617997398389,9.47996487739755,10.5635485430129,7.5560009957625,7.79094353476295
436,3022119118.08,36368064015.9599,19050177,42034061.6666667,32,4,16777216,65536,16,2048,3.31132995230379,0.623689560044892,128,2.10720996964787,9.48031157823772,10.5607201828374,7.27989901516997,7.62360135703361
437,3434572968.248,35935486425.376,70081849,106442417,16,2,25165824,65536,8,256,2.40823996531185,0.124291118906915,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84560555149199,8.02711472756523
438,3215570478.64601,71491735927.4639,33942641,59176386,32,2,4194304,65536,64,4096,3.61235994796777,0.900699252675432,64,1.80617997398389,9.5072580328588,10.8542558425209,7.5307456307661,7.77214843855047
439,2699852325.236,31271872041.392,18300471,39024122.3333333,16,8,25165824,393216,6,768,2.88536122003151,0.267226301248277,128,2.10720996964787,9.43134001005192,10.4951538803766,7.26246226732981,7.59133314440386
440,2952602388.59501,65486721210.45,6731543,30502750.6666666,64,8,25165824,131072,64,32768,4.51544993495972,0.407569586185233,512,2.70926996097583,9.47020496675323,10.8161532467144,6.82811462433956,7.48433900477269
441,3334318312.17101,60880593019.2228,34086913,59720274,32,2,33554432,393216,48,3072,3.48742121135947,0.888172822069194,64,1.80617997398389,9.52300705758573,10.7844788741127,7.5325876721655,7.77612179162524
442,3225004250.68599,50098254929.1761,22304648,59439586,128,1,25165824,131072,24,3072,3.48742121135947,0.592683364257838,128,2.10720996964787,9.50853029138935,10.6998225983657,7.34839537382897,7.774075775878
443,3022500506.88,36368064015.9599,19031038,42615022.6666667,32,4,33554432,262144,16,2048,3.31132995230379,0.810985855038724,128,2.10720996964787,9.48036638236496,10.5607201828374,7.27946247643091,7.62956272377722
444,2733772661.704,32306062940.848,12016289,42089594.3333333,128,2,33554432,65536,4,1024,3.01029995663981,0.0340141018616573,256,2.40823996531185,9.4367623961599,10.5092840348593,7.07977036486615,7.62417473996413
445,3529254205.88101,53658473916.4939,37050618,73373766,64,1,33554432,65536,32,2048,3.31132995230379,0.764047422456008,64,1.80617997398389,9.54768294094295,10.729638316881,7.56879545635722,7.86554081035247
446,2531117399.696,29649639808.99,17984951,53956360.6666667,64,2,25165824,131072,2,256,2.40823996531185,0.0341879266824371,128,2.10720996964787,9.4033122893138,10.4720194218177,7.2549092589208,7.7320426490116
447,3013374545.15201,37895468400.9839,10641611,35862081.6666667,64,4,25165824,262144,16,4096,3.61235994796777,0.970186872116913,256,2.40823996531185,9.47905311533857,10.5785872794638,7.02700737941099,7.55463549521243
448,2960154434.81601,37778410223.9599,7371476,33035905.6666667,128,4,33554432,262144,16,8192,3.91338994363175,0.19279440302531,512,2.70926996097583,9.47131436931529,10.5772436781626,6.86755445590179,7.51898621732397
449,3480323252.536,37825391610.944,70180419,115130886,32,1,8388608,262144,8,256,2.40823996531185,0.029695145499707,32,1.50514997831991,9.54161958310545,10.5777834330228,7.84621595676689,8.06119184682684
450,3318672711.936,42992727540.2321,36400088,73310888,64,1,8388608,131072,16,1024,3.01029995663981,0.870860773762173,64,1.80617997398389,9.52096442432519,10.6333949984572,7.56110243359049,7.86516848005941
451,2531117399.696,29649843216.35,18055962,53295998.6666667,64,2,33554432,262144,2,256,2.40823996531185,0.107160020782094,128,2.10720996964787,9.4033122893138,10.4720224012263,7.25662063206839,7.72669460448213
452,3025222948.44001,57387325691.8281,17886142,40679913,32,4,25165824,524288,48,6144,3.78845120702346,0.605617305191744,128,2.10720996964787,9.48075738616512,10.7588159866507,7.25251667434044,7.60938001544883
453,3026277299.11501,66919097234.2959,18451385,39564519.3333334,32,4,33554432,65536,64,8192,3.91338994363175,0.0842079630177338,128,2.10720996964787,9.48090872010416,10.8255500735216,7.26602897078137,7.59730589388132
454,3272808624.84101,60941696263.0028,33303512,58580086,32,2,25165824,393216,48,3072,3.48742121135947,0.332342174204685,64,1.80617997398389,9.51492061098919,10.7849145382918,7.52249003416085,7.76775000492322
455,2903732082.648,29293260235.84,4392606,29356938,128,8,25165824,524288,4,4096,3.61235994796777,0.187715481979063,1024,3.01029995663981,9.46295654302143,10.4667677098052,6.6427222504541,7.46771075563598
456,3064959251.34402,36933657584.84,36043038,72088090.3333333,64,1,25165824,393216,12,768,2.88536122003151,0.860497958159907,64,1.80617997398389,9.48642470494446,10.5674223184892,7.5568213897163,7.85786352089489
457,2949578403.10301,49387362901.761,18219030,40797138,16,8,33554432,131072,36,4608,3.66351247041516,0.671680429240719,128,2.10720996964787,9.46975994469315,10.6936158370992,7.2605252509651,7.61062969754076
458,3006339330.932,34942766023.352,35671119,74898909.3333333,64,1,16777216,65536,6,384,2.58433122436753,0.977329113961228,64,1.80617997398389,9.47803799861751,10.543357280187,7.55231673333338,7.8744754936145
459,4882013261.24089,59218398555.1007,140344867,178703716,16,1,33554432,262144,32,512,2.70926996097583,0.424771430292967,16,1.20411998265592,9.68859895477718,10.7724566585736,8.1471965332915,8.25213358340388
460,2723970244.92,32154911299.848,10019409,35508217,64,4,25165824,65536,8,2048,3.31132995230379,0.502162908313645,256,2.40823996531185,9.4352023592842,10.5072473159079,7.00084210520303,7.55032886530352
461,2574953179.508,30883850032.292,5445353,30027264.8333333,64,8,33554432,393216,6,3072,3.48742121135947,0.459404609087289,512,2.70926996097583,9.41076933665248,10.4897314349135,6.73602603854228,7.47751577436049
462,4384919671.09598,36279979358.784,138686565,193732344,16,1,4194304,65536,8,128,2.10720996964787,0.640800779457535,16,1.20411998265592,9.64196164177976,10.5596670312996,8.14203439165028,8.28720213309952
463,2447746201.56,28765440387.328,5223630,25401839,64,8,25165824,131072,4,2048,3.31132995230379,0.890592493096161,512,2.70926996097583,9.38876638529699,10.4588710272863,6.717972407423,7.40486515908613
464,2832852243.4,30823207647.152,35444457,73757650.3333333,32,2,16777216,131072,4,256,2.40823996531185,0.956407021265825,64,1.80617997398389,9.45222392307338,10.4888778320128,7.54954832745882,7.86780707312798
465,2832547132.36,32108442990.512,35297857,71133180.3333333,32,2,25165824,131072,4,256,2.40823996531185,0.673887498923847,64,1.80617997398389,9.45217714506803,10.5066192461762,7.54774833934459,7.85207222624797
466,3193843499.77001,53587598348.5579,12791614,40686589,128,2,33554432,262144,36,9216,3.96454246607914,0.96332904200077,256,2.40823996531185,9.50431363163606,10.7290642935739,7.10692534565693,7.60945128187657
467,3343179372.288,36932161590.6959,5361770,31368783.3333334,128,8,25165824,393216,16,16384,4.21441993929574,0.416131107150669,1024,3.01029995663981,9.52415967850853,10.567404727078,6.72930818042769,7.49649767451966
468,2520680803.272,29088825676.7,6390066,32388505.6666667,128,4,33554432,524288,4,2048,3.31132995230379,0.940177203599547,512,2.70926996097583,9.40151785394523,10.4637261890221,6.80550534380594,7.51039091109471
469,4756731852.22589,69513535778.589,125068520,160712549,16,1,33554432,262144,48,768,2.88536122003151,0.749054111268556,16,1.20411998265592,9.67730866994397,10.842069379289,8.09714801064682,8.20604978932509
470,2733096206.64801,32458344243.856,18422687,41402521,32,4,16777216,131072,8,1024,3.01029995663981,0.977291855440247,128,2.10720996964787,9.43665491939151,10.5113263619444,7.2653529735355,7.61702678612223
471,4233735570.376,35551060752.976,138770796,224185807.333333,16,1,33554432,393216,4,64,1.80617997398389,0.915026018541722,16,1.20411998265592,9.62672372947158,10.5508525634987,8.14229807944359,8.35060811498545
472,2520680803.272,29088520565.66,6390136,33009046.6666667,128,4,33554432,393216,4,2048,3.31132995230379,0.160626325043325,512,2.70926996097583,9.40151785394523,10.4637216337081,6.80551010126028,7.51863298166491
473,3036191220.75301,56360083385.647,17836199,39819434,16,8,25165824,131072,48,6144,3.78845120702346,0.791553008548251,128,2.10720996964787,9.48232912015581,10.7509716269834,7.25130230916533,7.60009508260189
474,2861939525.07601,50353924524.656,8034242,31748105.0000001,128,4,25165824,393216,36,18432,4.26557246174312,0.705757516361935,512,2.70926996097583,9.45666045255329,10.7020333246013,6.90494490900901,7.50171780797117
475,3172599701.76001,38854028572.6479,12994640,42527160,128,2,33554432,131072,16,4096,3.61235994796777,0.939347686157221,256,2.40823996531185,9.50141527907055,10.5894360552133,7.11376425242655,7.62866638112664
476,3792751765.58096,80438851761.8335,63905871,98196120,32,1,8388608,65536,64,2048,3.31132995230379,0.13868918984365,32,1.50514997831991,9.57895441919467,10.905465862558,7.80554075840531,7.9920943279511
477,3220662197.23701,47364781778.574,11474986,36404441,64,4,33554432,393216,32,8192,3.91338994363175,0.951721784874505,256,2.40823996531185,9.50794517574506,10.6754555407422,7.05975216435078,7.56115436673003
478,3330834834.376,31147347006.672,70154952,124668541.333333,32,1,16777216,131072,4,128,2.10720996964787,0.565597286511967,32,1.50514997831991,9.52255309792759,10.4934210612864,7.84605833182012,8.09575687810596
479,2959780473.716,32538113273.694,35598834,64916429.3333333,32,2,25165824,524288,6,384,2.58433122436753,0.813785706529009,64,1.80617997398389,9.47125950072471,10.5123923667146,7.55143577337572,7.81235462385479
480,2865588076.85601,32855157190.464,23298106,58847951,128,1,8388608,65536,8,1024,3.01029995663981,0.812454285546,128,2.10720996964787,9.45721376149546,10.5166035493469,7.36732061685511,7.76973134594096
481,3031320449.396,30923785162.82,4612583,30250285.3333333,128,8,25165824,524288,6,6144,3.78845120702346,0.826152878983317,1024,3.01029995663981,9.48163184928354,10.4902926474298,6.66394419404358,7.48072947545486
482,3176420517.00501,60976378970.9928,12367361,40011301,128,2,33554432,524288,48,12288,4.08948120268744,0.943705003427049,256,2.40823996531185,9.50193799253512,10.7851616305966,7.09227703791455,7.60218267304695
483,3399909018.061,50364909638.251,32795588,72406426,64,1,25165824,524288,24,1536,3.18639121569549,0.840201901091016,64,1.80617997398389,9.53146729542968,10.702128059102,7.51581542187828,7.85977711112115
484,2756678291.76801,31669665144.864,18409858,45941496,64,2,33554432,262144,8,1024,3.01029995663981,0.860312089309873,128,2.10720996964787,9.44038608628635,10.5006434714393,7.26505043869118,7.66220513308727
485,2968838635.695,42389614975.0999,6180556,30677214,64,8,25165824,393216,24,12288,4.08948120268744,0.552445667593758,512,2.70926996097583,9.4725865931731,10.6272594718891,6.79102754577983,7.48681591592341
486,2531117399.696,29427928315.87,18059741,52349379.6666667,64,2,16777216,65536,2,256,2.40823996531185,0.696677544284691,128,2.10720996964787,9.4033122893138,10.4687596894644,7.25671151767863,7.71891153971229
487,2958705135.92801,31871405837.44,35726742,61272086,16,4,33554432,524288,8,512,2.70926996097583,0.31622370278426,64,1.80617997398389,9.47110168559988,10.5034012204859,7.55299341374133,7.78726266608139
488,2670750134.584,32047599029.896,6716617,31938862,128,4,33554432,393216,8,4096,3.61235994796777,0.940622125084176,512,2.70926996097583,9.42663325895085,10.5057954982191,6.82715058433726,7.50431943791627
489,3434572968.248,35935486425.376,70064525,106387145,16,2,25165824,131072,8,256,2.40823996531185,0.0553180072034311,32,1.50514997831991,9.53587274749097,10.5555235278745,7.84549818206917,8.02688915434206

